Towards remote fault detection by analyzing communication priorities

The ability to detect faults is an important safety feature for event-based multi-agent systems. In most existing algorithms, each agent tries to detect faults by checking its own behavior. But what if one agent becomes unable to recognize misbehavior, for example due to failure in its onboard fault detection? To improve resilience and avoid propagation of individual errors to the multi-agent system, agents should check each other remotely for malfunction or misbehavior. In this paper, we build upon a recently proposed predictive triggering architecture that involves communication priorities shared throughout the network to manage limited bandwidth. We propose a fault detection method that uses these priorities to detect errors in other agents. The resulting algorithms is not only able to detect faults, but can also run on a low-power microcontroller in real-time, as we demonstrate in hardware experiments.

==> Mean.csv <==
0.000000; 0.000000; 0.000000; 0.000000
1.000000; 0.000000; 0.000000; 0.000000
2.000000; 0.000000; 0.000000; 0.000000
3.000000; 0.000000; 0.000000; 0.000000
4.000000; 0.000000; 0.000000; 0.000000
5.000000; 0.000000; 0.000000; 0.000000
6.000000; 0.000000; 0.000000; 0.000000
7.000000; 0.000000; 0.000000; 0.000000
8.000000; 0.000000; 0.000000; 0.000000
9.000000; 0.000000; 0.000000; 0.000000
10.000000; 0.000000; 0.000000; 0.000000
11.000000; 0.000000; 0.000000; 0.004000
12.000000; 0.000000; 0.000000; 0.004000
13.000000; 0.000000; 0.000000; 0.005000
14.000000; 0.000000; 0.000000; 0.006000
15.000000; 0.000000; 0.000000; 0.005000
16.000000; 0.000000; 0.000000; 0.005000
17.000000; 0.000000; 0.000000; 0.004000
18.000000; 0.000000; 0.000000; 0.002000
19.000000; 0.000000; 0.000000; 0.003000
20.000000; 0.000000; 0.000000; 0.006000
21.000000; 0.000000; 0.000000; 0.002000
22.000000; 0.000000; 0.000000; 0.005000
23.000000; 0.000000; 0.000000; 0.007000
24.000000; 0.000000; 0.000000; 0.004000
25.000000; 0.000000; 0.000000; 0.006000
26.000000; 0.000000; 0.000000; 0.001000
27.000000; 0.000000; 0.000000; 0.004000
28.000000; 0.000000; 0.000000; 0.002000
29.000000; 0.000000; 0.000000; 0.005000
30.000000; 0.000000; 0.000000; 0.002000
31.000000; 0.000000; 0.000000; 0.002000
32.000000; 0.000000; 0.000000; 0.002000
33.000000; 0.000000; 0.000000; 0.004000
34.000000; 0.000000; 0.000000; 0.004000
35.000000; 0.000000; 0.000000; 0.006000
36.000000; 0.000000; 0.000000; 0.007000
37.000000; 0.000000; 0.000000; 0.008000
38.000000; 0.000000; 0.000000; 0.005000
39.000000; 0.000000; 0.000000; 0.004000
40.000000; 0.000000; 0.000000; 0.004000
41.000000; 0.000000; 0.000000; 0.005000
42.000000; 0.000000; 0.000000; 0.004000
43.000000; 0.000000; 0.000000; 0.003000
44.000000; 0.000000; 0.000000; 0.003000
45.000000; 0.000000; 0.000000; 0.001000
46.000000; 0.000000; 0.000000; 0.001000
47.000000; 0.000000; 0.000000; 0.001000
48.000000; 0.000000; 0.000000; 0.002000
49.000000; 0.000000; 0.000000; 0.002000
50.000000; 0.000000; 0.000000; 0.002000
51.000000; 0.000000; 0.000000; 0.003000
52.000000; 0.000000; 0.000000; 0.001000
53.000000; 0.000000; 0.000000; 0.008000
54.000000; 0.000000; 0.000000; 0.006000
55.000000; 0.000000; 0.000000; 0.005000
56.000000; 0.000000; 0.000000; 0.005000
57.000000; 0.000000; 0.000000; 0.004000
58.000000; 0.000000; 0.000000; 0.003000
59.000000; 0.000000; 0.000000; 0.006000
60.000000; 0.000000; 0.000000; 0.004000
61.000000; 0.000000; 0.000000; 0.003000
62.000000; 0.000000; 0.000000; 0.000000
63.000000; 0.000000; 0.000000; 0.003000
64.000000; 0.000000; 0.000000; 0.004000
65.000000; 0.000000; 0.000000; 0.009000
66.000000; 0.000000; 0.000000; 0.004000
67.000000; 0.000000; 0.000000; 0.004000
68.000000; 0.000000; 0.000000; 0.006000
69.000000; 0.000000; 0.000000; 0.004000
70.000000; 0.000000; 0.000000; 0.005000
71.000000; 0.000000; 0.000000; 0.004000
72.000000; 0.000000; 0.000000; 0.004000
73.000000; 0.000000; 0.000000; 0.002000
74.000000; 0.000000; 0.000000; 0.003000
75.000000; 0.000000; 0.000000; 0.002000
76.000000; 0.000000; 0.000000; 0.003000
77.000000; 0.000000; 0.000000; 0.007000
78.000000; 0.000000; 0.000000; 0.004000
79.000000; 0.000000; 0.000000; 0.005000
80.000000; 0.000000; 0.000000; 0.001000
81.000000; 0.000000; 0.000000; 0.000000
82.000000; 0.000000; 0.000000; 0.002000
83.000000; 0.000000; 0.000000; 0.001000
84.000000; 0.000000; 0.000000; 0.003000
85.000000; 0.000000; 0.000000; 0.002000
86.000000; 0.000000; 0.000000; 0.002000
87.000000; 0.000000; 0.000000; 0.002000
88.000000; 0.000000; 0.000000; 0.001000
89.000000; 0.000000; 0.000000; 0.002000
90.000000; 0.000000; 0.000000; 0.002000
91.000000; 0.000000; 0.000000; 0.001000
92.000000; 0.000000; 0.000000; 0.001000
93.000000; 0.000000; 0.000000; 0.002000
94.000000; 0.000000; 0.000000; 0.003000
95.000000; 0.000000; 0.000000; 0.002000
96.000000; 0.000000; 0.000000; 0.002000
97.000000; 0.000000; 0.000000; 0.003000
98.000000; 0.000000; 0.000000; 0.004000
99.000000; 0.000000; 0.000000; 0.006000
100.000000; 0.000000; 0.000000; 0.004000
101.000000; 0.000000; 0.000000; 0.002000
102.000000; 0.000000; 0.000000; 0.002000
103.000000; 0.000000; 0.000000; 0.002000
104.000000; 0.000000; 0.000000; 0.003000
105.000000; 0.000000; 0.000000; 0.002000
106.000000; 0.000000; 0.000000; 0.005000
107.000000; 0.000000; 0.000000; 0.002000
108.000000; 0.000000; 0.000000; 0.004000
109.000000; 0.000000; 0.000000; 0.006000
110.000000; 0.000000; 0.000000; 0.006000
111.000000; 0.000000; 0.000000; 0.013000
112.000000; 0.000000; 0.000000; 0.010000
113.000000; 0.000000; 0.000000; 0.020000
114.000000; 0.000000; 0.000000; 0.026000
115.000000; 0.000000; 0.000000; 0.032000
116.000000; 0.000000; 0.000000; 0.038000
117.000000; 0.000000; 0.000000; 0.040000
118.000000; 0.000000; 0.000000; 0.066000
119.000000; 0.000000; 0.000000; 0.073000
120.000000; 0.000000; 0.000000; 0.075000
121.000000; 0.000000; 0.000000; 0.088000
122.000000; 0.000000; 0.000000; 0.111000
123.000000; 0.000000; 0.000000; 0.127000
124.000000; 0.000000; 0.000000; 0.134000
125.000000; 0.000000; 0.000000; 0.170000
126.000000; 0.000000; 0.000000; 0.188000
127.000000; 0.000000; 0.000000; 0.204000
128.000000; 0.000000; 0.000000; 0.236000
129.000000; 0.000000; 0.000000; 0.263000
130.000000; 0.000000; 0.000000; 0.277000
131.000000; 0.000000; 0.000000; 0.315000
132.000000; 0.000000; 0.000000; 0.332000
133.000000; 0.000000; 0.000000; 0.353000
134.000000; 0.000000; 0.000000; 0.368000
135.000000; 0.000000; 0.000000; 0.395000
136.000000; 0.000000; 0.000000; 0.412000
137.000000; 0.000000; 0.000000; 0.417000
138.000000; 0.000000; 0.000000; 0.448000
139.000000; 0.000000; 0.000000; 0.452000
140.000000; 0.000000; 0.000000; 0.479000
141.000000; 0.000000; 0.000000; 0.487000
142.000000; 0.000000; 0.000000; 0.527000
143.000000; 0.000000; 0.000000; 0.537000
144.000000; 0.000000; 0.000000; 0.557000
145.000000; 0.000000; 0.000000; 0.578000
146.000000; 0.000000; 0.000000; 0.590000
147.000000; 0.000000; 0.000000; 0.614000
148.000000; 0.000000; 0.000000; 0.617000
149.000000; 0.000000; 0.000000; 0.646000
150.000000; 0.000000; 0.000000; 0.656000
151.000000; 0.000000; 0.000000; 0.670000
152.000000; 0.000000; 0.000000; 0.672000
153.000000; 0.000000; 0.000000; 0.698000
154.000000; 0.000000; 0.000000; 0.710000
155.000000; 0.000000; 0.000000; 0.726000
156.000000; 0.000000; 0.000000; 0.738000
157.000000; 0.000000; 0.000000; 0.743000
158.000000; 0.000000; 0.000000; 0.763000
159.000000; 0.000000; 0.000000; 0.761000
160.000000; 0.000000; 0.000000; 0.760000
161.000000; 0.000000; 0.000000; 0.782000
162.000000; 0.000000; 0.000000; 0.791000
163.000000; 0.000000; 0.000000; 0.805000
164.000000; 0.000000; 0.000000; 0.815000
165.000000; 0.000000; 0.000000; 0.826000
166.000000; 0.000000; 0.000000; 0.825000
167.000000; 0.000000; 0.000000; 0.833000
168.000000; 0.000000; 0.000000; 0.833000
169.000000; 0.000000; 0.000000; 0.840000
170.000000; 0.000000; 0.000000; 0.850000
171.000000; 0.000000; 0.000000; 0.859000
172.000000; 0.000000; 0.000000; 0.868000
173.000000; 0.000000; 0.000000; 0.879000
174.000000; 0.000000; 0.000000; 0.873000
175.000000; 0.000000; 0.000000; 0.878000
176.000000; 0.000000; 0.000000; 0.880000
177.000000; 0.000000; 0.000000; 0.884000
178.000000; 0.000000; 0.000000; 0.888000
179.000000; 0.000000; 0.000000; 0.897000
180.000000; 0.000000; 0.000000; 0.907000
181.000000; 0.000000; 0.000000; 0.913000
182.000000; 0.000000; 0.000000; 0.912000
183.000000; 0.000000; 0.000000; 0.912000
184.000000; 0.000000; 0.000000; 0.918000
185.000000; 0.000000; 0.000000; 0.920000
186.000000; 0.000000; 0.000000; 0.927000
187.000000; 0.000000; 0.000000; 0.930000
188.000000; 0.000000; 0.000000; 0.930000
189.000000; 0.000000; 0.000000; 0.928000
190.000000; 0.000000; 0.000000; 0.934000
191.000000; 0.000000; 0.000000; 0.934000
192.000000; 0.000000; 0.000000; 0.938000
193.000000; 0.000000; 0.000000; 0.942000
194.000000; 0.000000; 0.000000; 0.948000
195.000000; 0.000000; 0.000000; 0.942000
196.000000; 0.000000; 0.000000; 0.944000
197.000000; 0.000000; 0.000000; 0.944000
198.000000; 0.000000; 0.000000; 0.946000
199.000000; 0.000000; 0.000000; 0.952000
200.000000; 0.000000; 0.000000; 0.955000
201.000000; 0.000000; 0.000000; 0.951000
202.000000; 0.000000; 0.000000; 0.956000
203.000000; 0.000000; 0.000000; 0.958000
204.000000; 0.000000; 0.000000; 0.957000
205.000000; 0.000000; 0.000000; 0.958000
206.000000; 0.000000; 0.000000; 0.960000
207.000000; 0.000000; 0.000000; 0.964000
208.000000; 0.000000; 0.000000; 0.965000
209.000000; 0.000000; 0.000000; 0.967000
210.000000; 0.000000; 0.000000; 0.967000
211.000000; 0.000000; 0.000000; 0.968000
212.000000; 0.000000; 0.000000; 0.969000
213.000000; 0.000000; 0.000000; 0.974000
214.000000; 0.000000; 0.000000; 0.973000
215.000000; 0.000000; 0.000000; 0.972000
216.000000; 0.000000; 0.000000; 0.974000
217.000000; 0.000000; 0.000000; 0.973000
218.000000; 0.000000; 0.000000; 0.975000
219.000000; 0.000000; 0.000000; 0.976000
220.000000; 0.000000; 0.000000; 0.975000
221.000000; 0.000000; 0.000000; 0.977000
222.000000; 0.000000; 0.000000; 0.978000
223.000000; 0.000000; 0.000000; 0.983000
224.000000; 0.000000; 0.000000; 0.982000
225.000000; 0.000000; 0.000000; 0.982000
226.000000; 0.000000; 0.000000; 0.984000
227.000000; 0.000000; 0.000000; 0.985000
228.000000; 0.000000; 0.000000; 0.986000
229.000000; 0.000000; 0.000000; 0.986000
230.000000; 0.000000; 0.000000; 0.988000
231.000000; 0.000000; 0.000000; 0.988000
232.000000; 0.000000; 0.000000; 0.986000
233.000000; 0.000000; 0.000000; 0.987000
234.000000; 0.000000; 0.000000; 0.988000
235.000000; 0.000000; 0.000000; 0.989000
236.000000; 0.000000; 0.000000; 0.991000
237.000000; 0.000000; 0.000000; 0.992000
238.000000; 0.000000; 0.000000; 0.991000
239.000000; 0.000000; 0.000000; 0.991000
240.000000; 0.000000; 0.000000; 0.990000
241.000000; 0.000000; 0.000000; 0.991000
242.000000; 0.000000; 0.000000; 0.988000
243.000000; 0.000000; 0.000000; 0.992000
244.000000; 0.000000; 0.000000; 0.993000
245.000000; 0.000000; 0.000000; 0.989000
246.000000; 0.000000; 0.000000; 0.992000
247.000000; 0.000000; 0.000000; 0.994000
248.000000; 0.000000; 0.000000; 0.990000
249.000000; 0.000000; 0.000000; 0.992000
250.000000; 0.000000; 0.000000; 0.994000
251.000000; 0.000000; 0.000000; 0.994000
252.000000; 0.000000; 0.000000; 0.996000
253.000000; 0.000000; 0.000000; 0.994000
254.000000; 0.000000; 0.000000; 0.994000
255.000000; 0.000000; 0.000000; 0.994000
256.000000; 0.000000; 0.000000; 0.996000
257.000000; 0.000000; 0.000000; 0.994000
258.000000; 0.000000; 0.000000; 0.996000
259.000000; 0.000000; 0.000000; 0.996000
260.000000; 0.000000; 0.000000; 0.997000
261.000000; 0.000000; 0.000000; 0.996000
262.000000; 0.000000; 0.000000; 0.996000
263.000000; 0.000000; 0.000000; 0.997000
264.000000; 0.000000; 0.000000; 0.996000
265.000000; 0.000000; 0.000000; 0.996000
266.000000; 0.000000; 0.000000; 0.996000
267.000000; 0.000000; 0.000000; 0.997000
268.000000; 0.000000; 0.000000; 0.996000
269.000000; 0.000000; 0.000000; 0.997000
270.000000; 0.000000; 0.000000; 0.996000
271.000000; 0.000000; 0.000000; 0.996000
272.000000; 0.000000; 0.000000; 0.996000
273.000000; 0.000000; 0.000000; 0.997000
274.000000; 0.000000; 0.000000; 0.997000
275.000000; 0.000000; 0.000000; 0.998000
276.000000; 0.000000; 0.000000; 0.998000
277.000000; 0.000000; 0.000000; 0.997000
278.000000; 0.000000; 0.000000; 0.998000
279.000000; 0.000000; 0.000000; 0.998000
280.000000; 0.000000; 0.000000; 0.998000
281.000000; 0.000000; 0.000000; 0.998000
282.000000; 0.000000; 0.000000; 0.998000
283.000000; 0.000000; 0.000000; 0.998000
284.000000; 0.000000; 0.000000; 0.998000
285.000000; 0.000000; 0.000000; 0.998000
286.000000; 0.000000; 0.000000; 0.998000
287.000000; 0.000000; 0.000000; 0.998000
288.000000; 0.000000; 0.000000; 0.998000
289.000000; 0.000000; 0.000000; 0.998000
290.000000; 0.000000; 0.000000; 0.998000
291.000000; 0.000000; 0.000000; 0.999000
292.000000; 0.000000; 0.000000; 0.998000
293.000000; 0.000000; 0.000000; 0.999000
294.000000; 0.000000; 0.000000; 0.998000
295.000000; 0.000000; 0.000000; 0.998000
296.000000; 0.000000; 0.000000; 0.998000
297.000000; 0.000000; 0.000000; 0.999000
298.000000; 0.000000; 0.000000; 0.999000
299.000000; 0.000000; 0.000000; 1.000000


==> plotData/CDFSampled.csv <==
0.000000; 1.000000
0.110883; 1.000000
0.221766; 0.999646
0.332649; 0.998792
0.443532; 0.997083
0.554416; 0.994666
0.665299; 0.991916
0.776182; 0.987665
0.887065; 0.982790
0.997948; 0.977414
1.108831; 0.971768
1.219714; 0.965913
1.330597; 0.959579
1.441481; 0.952328
1.552364; 0.945369
1.663247; 0.937452
1.774130; 0.929034
1.885013; 0.920929
1.995896; 0.912949
2.106779; 0.904490
2.217662; 0.896385
2.328545; 0.887780
2.439429; 0.878925
2.550312; 0.870549
2.661195; 0.861923
2.772078; 0.852839
2.882961; 0.843630
2.993844; 0.834983
3.104727; 0.826086
3.215610; 0.817418
3.326493; 0.808480
3.437377; 0.800375
3.548260; 0.791874
3.659143; 0.783082
3.770026; 0.774351
3.880909; 0.765684
3.991792; 0.756704
4.102675; 0.748495
4.213558; 0.739827
4.324442; 0.731805
4.435325; 0.723013
4.546208; 0.714699
4.657091; 0.706219
4.767974; 0.698614
4.878857; 0.690634
4.989740; 0.681717
5.100623; 0.674737
5.211506; 0.667486
5.322390; 0.659694
5.433273; 0.652672
5.544156; 0.645796
5.655039; 0.638504
5.765922; 0.631232
5.876805; 0.624128
5.987688; 0.617377
6.098571; 0.610814
6.209455; 0.604896
6.320338; 0.597541
6.431221; 0.590853
6.542104; 0.583894
6.652987; 0.577102
6.763870; 0.570726
6.874753; 0.564017
6.985636; 0.557787
7.096519; 0.550620
7.207403; 0.545057
7.318286; 0.538556
7.429169; 0.531993
7.540052; 0.526430
7.650935; 0.519721
7.761818; 0.513533
7.872701; 0.506844
7.983584; 0.500906
8.094467; 0.494885
8.205351; 0.489197
8.316234; 0.483488
8.427117; 0.477612
8.538000; 0.471945
8.648883; 0.466757
8.759766; 0.461631
8.870649; 0.456610
8.981532; 0.451505
9.092416; 0.446088
9.203299; 0.441900
9.314182; 0.436045
9.425065; 0.431191
9.535948; 0.426190
9.646831; 0.421148
9.757714; 0.416314
9.868597; 0.411897
9.979480; 0.407126
10.090364; 0.402667
10.201247; 0.398104
10.312130; 0.393416
10.423013; 0.388832
10.533896; 0.384144
10.644779; 0.379164
10.755662; 0.374622
10.866545; 0.370184
10.977428; 0.366351
11.088312; 0.361850
11.199195; 0.357246
11.310078; 0.352828
11.420961; 0.348849
11.531844; 0.345015
11.642727; 0.341244
11.753610; 0.337077
11.864493; 0.333576
11.975377; 0.329826
12.086260; 0.325867
12.197143; 0.322367
12.308026; 0.318533
12.418909; 0.314866
12.529792; 0.311220
12.640675; 0.307699
12.751558; 0.304344
12.862441; 0.300990
12.973325; 0.297427
13.084208; 0.294406
13.195091; 0.291260
13.305974; 0.287551
13.416857; 0.284738
13.527740; 0.281863
13.638623; 0.278612
13.749506; 0.275341
13.860390; 0.271966
13.971273; 0.268611
14.082156; 0.265799
14.193039; 0.262757
14.303922; 0.259819
14.414805; 0.257131
14.525688; 0.254256
14.636571; 0.251339
14.747454; 0.248463
14.858338; 0.245546
14.969221; 0.242150
15.080104; 0.239296
15.190987; 0.236191
15.301870; 0.233795
15.412753; 0.231316
15.523636; 0.228607
15.634519; 0.225982
15.745402; 0.223211
15.856286; 0.220898
15.967169; 0.218148
16.078052; 0.215814
16.188935; 0.213481
16.299818; 0.210897
16.410701; 0.208855
16.521584; 0.206542
16.632467; 0.204480
16.743351; 0.202146
16.854234; 0.199625
16.965117; 0.197021
17.076000; 0.194958
17.186883; 0.192562
17.297766; 0.190291
17.408649; 0.188270
17.519532; 0.185999
17.630415; 0.184040
17.741299; 0.181831
17.852182; 0.179727
17.963065; 0.177831
18.073948; 0.176081
18.184831; 0.173956
18.295714; 0.171851
18.406597; 0.169559
18.517480; 0.167455
18.628364; 0.165455
18.739247; 0.163517
18.850130; 0.161642
18.961013; 0.159496
19.071896; 0.157516
19.182779; 0.155891
19.293662; 0.153829
19.404545; 0.151766
19.515428; 0.150182
19.626312; 0.148203
19.737195; 0.146661
19.848078; 0.145161
19.958961; 0.143452
20.069844; 0.141786
20.180727; 0.140056
20.291610; 0.138494
20.402493; 0.136952
20.513376; 0.135327
20.624260; 0.133806
20.735143; 0.132535
20.846026; 0.131347
20.956909; 0.130055
21.067792; 0.128722
21.178675; 0.127055
21.289558; 0.125596
21.400441; 0.124200
21.511325; 0.122659
21.622208; 0.120950
21.733091; 0.119596
21.843974; 0.118054
21.954857; 0.116616
22.065740; 0.115387
22.176623; 0.114137
22.287506; 0.112887
22.398389; 0.111449
22.509273; 0.110116
22.620156; 0.108803
22.731039; 0.107574
22.841922; 0.106449
22.952805; 0.105115
23.063688; 0.103448
23.174571; 0.102219
23.285454; 0.101198
23.396338; 0.099948
23.507221; 0.098948
23.618104; 0.097760
23.728987; 0.096885
23.839870; 0.095885
23.950753; 0.094989
24.061636; 0.093801
24.172519; 0.092822
24.283402; 0.091864
24.394286; 0.090614
24.505169; 0.089322
24.616052; 0.088509
24.726935; 0.087655
24.837818; 0.086884
24.948701; 0.085967
25.059584; 0.085217
25.170467; 0.084155
25.281350; 0.083113
25.392234; 0.081904
25.503117; 0.080863
25.614000; 0.079737
25.724883; 0.078612
25.835766; 0.077654
25.946649; 0.076758
26.057532; 0.076008
26.168415; 0.075174
26.279299; 0.074612
26.390182; 0.073528
26.501065; 0.072820
26.611948; 0.071882
26.722831; 0.070799
26.833714; 0.069966
26.944597; 0.069299
27.055480; 0.068403
27.166363; 0.067424
27.277247; 0.066632
27.388130; 0.065840
27.499013; 0.065132
27.609896; 0.064423
27.720779; 0.063694
27.831662; 0.063027
27.942545; 0.062236
28.053428; 0.061444
28.164311; 0.060694
28.275195; 0.059944
28.386078; 0.059173
28.496961; 0.058548
28.607844; 0.057819
28.718727; 0.057110
28.829610; 0.056298
28.940493; 0.055714
29.051376; 0.055006
29.162260; 0.054256
29.273143; 0.053506
29.384026; 0.052818
29.494909; 0.052214
29.605792; 0.051318
29.716675; 0.050714
29.827558; 0.050193
29.938441; 0.049797
30.049324; 0.049088
30.160208; 0.048547
30.271091; 0.047797
30.381974; 0.046922
30.492857; 0.046401
30.603740; 0.045755
30.714623; 0.045380
30.825506; 0.044838
30.936389; 0.044380
31.047273; 0.043713
31.158156; 0.043255
31.269039; 0.042796
31.379922; 0.042213
31.490805; 0.041671
31.601688; 0.041275
31.712571; 0.040817
31.823454; 0.040379
31.934337; 0.039942
32.045221; 0.039108
32.156104; 0.038733
32.266987; 0.038233
32.377870; 0.037900
32.488753; 0.037462
32.599636; 0.037087
32.710519; 0.036650
32.821402; 0.036087
32.932285; 0.035670
33.043169; 0.035254
33.154052; 0.034733
33.264935; 0.034295
33.375818; 0.033983
33.486701; 0.033629
33.597584; 0.033358
33.708467; 0.032983
33.819350; 0.032608
33.930234; 0.032128
34.041117; 0.031732
34.152000; 0.031357
34.262883; 0.030878
34.373766; 0.030607
34.484649; 0.030149
34.595532; 0.029899
34.706415; 0.029482
34.817298; 0.029211
34.928182; 0.028857
35.039065; 0.028440
35.149948; 0.027982
35.260831; 0.027482
35.371714; 0.027211
35.482597; 0.026836
35.593480; 0.026690
35.704363; 0.026503
35.815247; 0.026232
35.926130; 0.025815
36.037013; 0.025357
36.147896; 0.024940
36.258779; 0.024648
36.369662; 0.024419
36.480545; 0.024128
36.591428; 0.023857
36.702311; 0.023607
36.813195; 0.023190
36.924078; 0.022961
37.034961; 0.022732
37.145844; 0.022544
37.256727; 0.022377
37.367610; 0.022127
37.478493; 0.021877
37.589376; 0.021586
37.700259; 0.021231
37.811143; 0.021023
37.922026; 0.020606
38.032909; 0.020419
38.143792; 0.020231
38.254675; 0.020044
38.365558; 0.019815
38.476441; 0.019544
38.587324; 0.019294
38.698208; 0.019169
38.809091; 0.019044
38.919974; 0.018877
39.030857; 0.018627
39.141740; 0.018356
39.252623; 0.018189
39.363506; 0.017877
39.474389; 0.017606
39.585272; 0.017460
39.696156; 0.017314
39.807039; 0.017127
39.917922; 0.016898
40.028805; 0.016710
40.139688; 0.016460
40.250571; 0.016168
40.361454; 0.016023
40.472337; 0.015814
40.583220; 0.015585
40.694104; 0.015335
40.804987; 0.015127
40.915870; 0.014960
41.026753; 0.014731
41.137636; 0.014522
41.248519; 0.014272
41.359402; 0.014168
41.470285; 0.014043
41.581169; 0.013981
41.692052; 0.013814
41.802935; 0.013606
41.913818; 0.013418
42.024701; 0.013293
42.135584; 0.013085
42.246467; 0.013001
42.357350; 0.012876
42.468233; 0.012689
42.579117; 0.012585
42.690000; 0.012439
42.800883; 0.012293
42.911766; 0.012064
43.022649; 0.012022
43.133532; 0.011897
43.244415; 0.011689
43.355298; 0.011564
43.466182; 0.011543
43.577065; 0.011397
43.687948; 0.011251
43.798831; 0.011105
43.909714; 0.011022
44.020597; 0.010834
44.131480; 0.010689
44.242363; 0.010584
44.353246; 0.010418
44.464130; 0.010314
44.575013; 0.010189
44.685896; 0.010105
44.796779; 0.010022
44.907662; 0.009876
45.018545; 0.009814
45.129428; 0.009668
45.240311; 0.009563
45.351194; 0.009397
45.462078; 0.009334
45.572961; 0.009168
45.683844; 0.009043
45.794727; 0.008938
45.905610; 0.008772
46.016493; 0.008626
46.127376; 0.008522
46.238259; 0.008480
46.349143; 0.008459
46.460026; 0.008438
46.570909; 0.008313
46.681792; 0.008251
46.792675; 0.008230
46.903558; 0.008043
47.014441; 0.007855
47.125324; 0.007688
47.236207; 0.007542
47.347091; 0.007438
47.457974; 0.007313
47.568857; 0.007209
47.679740; 0.007105
47.790623; 0.007022
47.901506; 0.006876
48.012389; 0.006792
48.123272; 0.006751
48.234156; 0.006688
48.345039; 0.006647
48.455922; 0.006605
48.566805; 0.006584
48.677688; 0.006542
48.788571; 0.006501
48.899454; 0.006355
49.010337; 0.006292
49.121220; 0.006209
49.232104; 0.006084
49.342987; 0.005917
49.453870; 0.005855
49.564753; 0.005792
49.675636; 0.005709
49.786519; 0.005646
49.897402; 0.005563
50.008285; 0.005542
50.119168; 0.005501
50.230052; 0.005417
50.340935; 0.005334
50.451818; 0.005251
50.562701; 0.005209
50.673584; 0.005146
50.784467; 0.005105
50.895350; 0.005063
51.006233; 0.004980
51.117117; 0.004917
51.228000; 0.004813
51.338883; 0.004771
51.449766; 0.004709
51.560649; 0.004667
51.671532; 0.004563
51.782415; 0.004542
51.893298; 0.004417
52.004181; 0.004417
52.115065; 0.004396
52.225948; 0.004396
52.336831; 0.004355
52.447714; 0.004334
52.558597; 0.004250
52.669480; 0.004188
52.780363; 0.004167
52.891246; 0.004125
53.002130; 0.004021
53.113013; 0.003938
53.223896; 0.003917
53.334779; 0.003855
53.445662; 0.003771
53.556545; 0.003709
53.667428; 0.003688
53.778311; 0.003646
53.889194; 0.003584
54.000078; 0.003500
54.110961; 0.003500
54.221844; 0.003438
54.332727; 0.003396
54.443610; 0.003355
54.554493; 0.003313
54.665376; 0.003250
54.776259; 0.003250
54.887142; 0.003209
54.998026; 0.003167
55.108909; 0.003146
55.219792; 0.003084
55.330675; 0.003084
55.441558; 0.003084
55.552441; 0.003042
55.663324; 0.002959
55.774207; 0.002938
55.885091; 0.002875
55.995974; 0.002854
56.106857; 0.002854
56.217740; 0.002854
56.328623; 0.002792
56.439506; 0.002792
56.550389; 0.002750
56.661272; 0.002729
56.772155; 0.002667
56.883039; 0.002646
56.993922; 0.002625
57.104805; 0.002563
57.215688; 0.002521
57.326571; 0.002479
57.437454; 0.002459
57.548337; 0.002438
57.659220; 0.002354
57.770103; 0.002313
57.880987; 0.002271
57.991870; 0.002229
58.102753; 0.002229
58.213636; 0.002209
58.324519; 0.002209
58.435402; 0.002167
58.546285; 0.002125
58.657168; 0.002125
58.768052; 0.002125
58.878935; 0.002125
58.989818; 0.002125
59.100701; 0.002104
59.211584; 0.002063
59.322467; 0.002021
59.433350; 0.002021
59.544233; 0.002021
59.655116; 0.001979
59.766000; 0.001917
59.876883; 0.001875
59.987766; 0.001813
60.098649; 0.001792
60.209532; 0.001771
60.320415; 0.001750
60.431298; 0.001750
60.542181; 0.001729
60.653065; 0.001667
60.763948; 0.001646
60.874831; 0.001625
60.985714; 0.001604
61.096597; 0.001604
61.207480; 0.001583
61.318363; 0.001583
61.429246; 0.001583
61.540129; 0.001563
61.651013; 0.001563
61.761896; 0.001521
61.872779; 0.001479
61.983662; 0.001458
62.094545; 0.001417
62.205428; 0.001417
62.316311; 0.001417
62.427194; 0.001417
62.538077; 0.001375
62.648961; 0.001375
62.759844; 0.001375
62.870727; 0.001375
62.981610; 0.001375
63.092493; 0.001375
63.203376; 0.001375
63.314259; 0.001375
63.425142; 0.001375
63.536026; 0.001354
63.646909; 0.001354
63.757792; 0.001333
63.868675; 0.001313
63.979558; 0.001292
64.090441; 0.001292
64.201324; 0.001208
64.312207; 0.001167
64.423090; 0.001167
64.533974; 0.001167
64.644857; 0.001125
64.755740; 0.001083
64.866623; 0.001083
64.977506; 0.001063
65.088389; 0.001063
65.199272; 0.001063
65.310155; 0.001063
65.421039; 0.001042
65.531922; 0.001021
65.642805; 0.001021
65.753688; 0.001000
65.864571; 0.001000
65.975454; 0.000979
66.086337; 0.000979
66.197220; 0.000979
66.308103; 0.000958
66.418987; 0.000938
66.529870; 0.000917
66.640753; 0.000917
66.751636; 0.000917
66.862519; 0.000875
66.973402; 0.000875
67.084285; 0.000833
67.195168; 0.000833
67.306051; 0.000833
67.416935; 0.000813
67.527818; 0.000813
67.638701; 0.000813
67.749584; 0.000813
67.860467; 0.000813
67.971350; 0.000792
68.082233; 0.000792
68.193116; 0.000792
68.304000; 0.000792
68.414883; 0.000750
68.525766; 0.000750
68.636649; 0.000750
68.747532; 0.000750
68.858415; 0.000750
68.969298; 0.000750
69.080181; 0.000729
69.191064; 0.000708
69.301948; 0.000708
69.412831; 0.000708
69.523714; 0.000688
69.634597; 0.000646
69.745480; 0.000625
69.856363; 0.000625
69.967246; 0.000604
70.078129; 0.000604
70.189013; 0.000604
70.299896; 0.000583
70.410779; 0.000583
70.521662; 0.000583
70.632545; 0.000583
70.743428; 0.000583
70.854311; 0.000583
70.965194; 0.000563
71.076077; 0.000563
71.186961; 0.000563
71.297844; 0.000563
71.408727; 0.000563
71.519610; 0.000563
71.630493; 0.000563
71.741376; 0.000563
71.852259; 0.000542
71.963142; 0.000542
72.074025; 0.000521
72.184909; 0.000521
72.295792; 0.000521
72.406675; 0.000521
72.517558; 0.000521
72.628441; 0.000521
72.739324; 0.000521
72.850207; 0.000521
72.961090; 0.000521
73.071974; 0.000500
73.182857; 0.000500
73.293740; 0.000500
73.404623; 0.000479
73.515506; 0.000479
73.626389; 0.000458
73.737272; 0.000458
73.848155; 0.000458
73.959038; 0.000458
74.069922; 0.000458
74.180805; 0.000458
74.291688; 0.000458
74.402571; 0.000458
74.513454; 0.000458
74.624337; 0.000438
74.735220; 0.000438
74.846103; 0.000438
74.956986; 0.000438
75.067870; 0.000417
75.178753; 0.000417
75.289636; 0.000417
75.400519; 0.000417
75.511402; 0.000417
75.622285; 0.000417
75.733168; 0.000417
75.844051; 0.000417
75.954935; 0.000417
76.065818; 0.000417
76.176701; 0.000396
76.287584; 0.000375
76.398467; 0.000375
76.509350; 0.000375
76.620233; 0.000375
76.731116; 0.000375
76.841999; 0.000375
76.952883; 0.000354
77.063766; 0.000313
77.174649; 0.000313
77.285532; 0.000313
77.396415; 0.000313
77.507298; 0.000292
77.618181; 0.000292
77.729064; 0.000292
77.839948; 0.000292
77.950831; 0.000292
78.061714; 0.000271
78.172597; 0.000271
78.283480; 0.000271
78.394363; 0.000271
78.505246; 0.000271
78.616129; 0.000271
78.727012; 0.000271
78.837896; 0.000271
78.948779; 0.000271
79.059662; 0.000271
79.170545; 0.000271
79.281428; 0.000271
79.392311; 0.000271
79.503194; 0.000271
79.614077; 0.000271
79.724960; 0.000271
79.835844; 0.000271
79.946727; 0.000271
80.057610; 0.000271
80.168493; 0.000271
80.279376; 0.000271
80.390259; 0.000271
80.501142; 0.000271
80.612025; 0.000250
80.722909; 0.000250
80.833792; 0.000250
80.944675; 0.000250
81.055558; 0.000250
81.166441; 0.000250
81.277324; 0.000250
81.388207; 0.000250
81.499090; 0.000250
81.609973; 0.000250
81.720857; 0.000229
81.831740; 0.000229
81.942623; 0.000229
82.053506; 0.000229
82.164389; 0.000229
82.275272; 0.000229
82.386155; 0.000229
82.497038; 0.000208
82.607922; 0.000208
82.718805; 0.000208
82.829688; 0.000208
82.940571; 0.000208
83.051454; 0.000208
83.162337; 0.000208
83.273220; 0.000208
83.384103; 0.000208
83.494986; 0.000208
83.605870; 0.000208
83.716753; 0.000208
83.827636; 0.000208
83.938519; 0.000208
84.049402; 0.000188
84.160285; 0.000188
84.271168; 0.000188
84.382051; 0.000188
84.492934; 0.000188
84.603818; 0.000188
84.714701; 0.000188
84.825584; 0.000188
84.936467; 0.000188
85.047350; 0.000167
85.158233; 0.000167
85.269116; 0.000167
85.379999; 0.000167
85.490883; 0.000167
85.601766; 0.000167
85.712649; 0.000167
85.823532; 0.000167
85.934415; 0.000167
86.045298; 0.000167
86.156181; 0.000167
86.267064; 0.000167
86.377947; 0.000167
86.488831; 0.000167
86.599714; 0.000146
86.710597; 0.000146
86.821480; 0.000146
86.932363; 0.000146
87.043246; 0.000146
87.154129; 0.000146
87.265012; 0.000146
87.375895; 0.000146
87.486779; 0.000146
87.597662; 0.000125
87.708545; 0.000125
87.819428; 0.000125
87.930311; 0.000125
88.041194; 0.000125
88.152077; 0.000125
88.262960; 0.000125
88.373844; 0.000125
88.484727; 0.000125
88.595610; 0.000125
88.706493; 0.000125
88.817376; 0.000125
88.928259; 0.000125
89.039142; 0.000125
89.150025; 0.000125
89.260908; 0.000125
89.371792; 0.000125
89.482675; 0.000125
89.593558; 0.000125
89.704441; 0.000125
89.815324; 0.000125
89.926207; 0.000125
90.037090; 0.000125
90.147973; 0.000125
90.258857; 0.000125
90.369740; 0.000125
90.480623; 0.000125
90.591506; 0.000125
90.702389; 0.000125
90.813272; 0.000125
90.924155; 0.000125
91.035038; 0.000125
91.145921; 0.000125
91.256805; 0.000125
91.367688; 0.000104
91.478571; 0.000104
91.589454; 0.000104
91.700337; 0.000104
91.811220; 0.000104
91.922103; 0.000104
92.032986; 0.000104
92.143869; 0.000104
92.254753; 0.000104
92.365636; 0.000104
92.476519; 0.000104
92.587402; 0.000104
92.698285; 0.000104
92.809168; 0.000104
92.920051; 0.000104
93.030934; 0.000083
93.141818; 0.000083
93.252701; 0.000083
93.363584; 0.000083
93.474467; 0.000083
93.585350; 0.000083
93.696233; 0.000083
93.807116; 0.000083
93.917999; 0.000083
94.028882; 0.000083
94.139766; 0.000083
94.250649; 0.000083
94.361532; 0.000083
94.472415; 0.000083
94.583298; 0.000083
94.694181; 0.000083
94.805064; 0.000083
94.915947; 0.000083
95.026831; 0.000083
95.137714; 0.000083
95.248597; 0.000083
95.359480; 0.000083
95.470363; 0.000083
95.581246; 0.000083
95.692129; 0.000083
95.803012; 0.000083
95.913895; 0.000083
96.024779; 0.000083
96.135662; 0.000083
96.246545; 0.000083
96.357428; 0.000083
96.468311; 0.000083
96.579194; 0.000083
96.690077; 0.000083
96.800960; 0.000083
96.911843; 0.000083
97.022727; 0.000083
97.133610; 0.000083
97.244493; 0.000083
97.355376; 0.000083
97.466259; 0.000083
97.577142; 0.000083
97.688025; 0.000083
97.798908; 0.000083
97.909792; 0.000083
98.020675; 0.000083
98.131558; 0.000083
98.242441; 0.000083
98.353324; 0.000083
98.464207; 0.000083
98.575090; 0.000083
98.685973; 0.000083
98.796856; 0.000083
98.907740; 0.000083
99.018623; 0.000083
99.129506; 0.000083
99.240389; 0.000083
99.351272; 0.000083
99.462155; 0.000083
99.573038; 0.000083
99.683921; 0.000083
99.794805; 0.000083
99.905688; 0.000083
100.016571; 0.000083
100.127454; 0.000083
100.238337; 0.000083
100.349220; 0.000083
100.460103; 0.000083
100.570986; 0.000083
100.681869; 0.000083
100.792753; 0.000083
100.903636; 0.000083
101.014519; 0.000083
101.125402; 0.000083
101.236285; 0.000083
101.347168; 0.000083
101.458051; 0.000083
101.568934; 0.000063
101.679817; 0.000063
101.790701; 0.000063
101.901584; 0.000063
102.012467; 0.000063
102.123350; 0.000063
102.234233; 0.000063
102.345116; 0.000063
102.455999; 0.000063
102.566882; 0.000063
102.677766; 0.000063
102.788649; 0.000063
102.899532; 0.000063
103.010415; 0.000063
103.121298; 0.000063
103.232181; 0.000063
103.343064; 0.000063
103.453947; 0.000063
103.564830; 0.000063
103.675714; 0.000063
103.786597; 0.000063
103.897480; 0.000063
104.008363; 0.000063
104.119246; 0.000063
104.230129; 0.000063
104.341012; 0.000063
104.451895; 0.000063
104.562778; 0.000063
104.673662; 0.000063
104.784545; 0.000063
104.895428; 0.000063
105.006311; 0.000063
105.117194; 0.000063
105.228077; 0.000063
105.338960; 0.000063
105.449843; 0.000063
105.560727; 0.000063
105.671610; 0.000063
105.782493; 0.000063
105.893376; 0.000063
106.004259; 0.000063
106.115142; 0.000063
106.226025; 0.000063
106.336908; 0.000063
106.447791; 0.000063
106.558675; 0.000063
106.669558; 0.000063
106.780441; 0.000063
106.891324; 0.000063
107.002207; 0.000063
107.113090; 0.000063
107.223973; 0.000063
107.334856; 0.000063
107.445740; 0.000063
107.556623; 0.000063
107.667506; 0.000063
107.778389; 0.000063
107.889272; 0.000063
108.000155; 0.000063
108.111038; 0.000063
108.221921; 0.000063
108.332804; 0.000063
108.443688; 0.000063
108.554571; 0.000063
108.665454; 0.000063
108.776337; 0.000063
108.887220; 0.000063
108.998103; 0.000063
109.108986; 0.000063
109.219869; 0.000063
109.330752; 0.000063
109.441636; 0.000042
109.552519; 0.000042
109.663402; 0.000042
109.774285; 0.000042
109.885168; 0.000042
109.996051; 0.000042
110.106934; 0.000042
110.217817; 0.000042
110.328701; 0.000042
110.439584; 0.000042
110.550467; 0.000042
110.661350; 0.000042
110.772233; 0.000000


==> plotData/CDFXi2.csv <==
0.000000; 1.000000
0.275994; 0.999370
0.551988; 0.995860
0.827983; 0.988880
1.103977; 0.978950
1.379971; 0.966430
1.655965; 0.952260
1.931959; 0.936530
2.207954; 0.920090
2.483948; 0.903160
2.759942; 0.886670
3.035936; 0.868650
3.311930; 0.852090
3.587925; 0.835060
3.863919; 0.819100
4.139913; 0.802860
4.415907; 0.787210
4.691901; 0.771760
4.967896; 0.756620
5.243890; 0.742390
5.519884; 0.727660
5.795878; 0.713620
6.071872; 0.700150
6.347867; 0.686810
6.623861; 0.674200
6.899855; 0.660710
7.175849; 0.647840
7.451843; 0.636070
7.727838; 0.624550
8.003832; 0.613230
8.279826; 0.601660
8.555820; 0.590630
8.831814; 0.579880
9.107809; 0.568980
9.383803; 0.559130
9.659797; 0.548920
9.935791; 0.538930
10.211785; 0.529200
10.487780; 0.520160
10.763774; 0.510890
11.039768; 0.501870
11.315762; 0.493200
11.591756; 0.484640
11.867751; 0.476510
12.143745; 0.468390
12.419739; 0.460570
12.695733; 0.452940
12.971727; 0.445550
13.247722; 0.438020
13.523716; 0.431490
13.799710; 0.424600
14.075704; 0.417840
14.351698; 0.411120
14.627693; 0.404430
14.903687; 0.398290
15.179681; 0.392060
15.455675; 0.385690
15.731669; 0.379590
16.007664; 0.373520
16.283658; 0.368250
16.559652; 0.362800
16.835646; 0.357450
17.111640; 0.352350
17.387635; 0.346970
17.663629; 0.342100
17.939623; 0.336700
18.215617; 0.331900
18.491611; 0.327110
18.767606; 0.322280
19.043600; 0.317410
19.319594; 0.312740
19.595588; 0.308360
19.871582; 0.304100
20.147577; 0.299540
20.423571; 0.295370
20.699565; 0.291220
20.975559; 0.287050
21.251553; 0.282890
21.527548; 0.278620
21.803542; 0.274360
22.079536; 0.270700
22.355530; 0.267060
22.631524; 0.262990
22.907519; 0.259560
23.183513; 0.255910
23.459507; 0.252590
23.735501; 0.249000
24.011495; 0.245690
24.287490; 0.242620
24.563484; 0.239570
24.839478; 0.236410
25.115472; 0.233050
25.391466; 0.229660
25.667461; 0.226780
25.943455; 0.223860
26.219449; 0.220550
26.495443; 0.217510
26.771437; 0.214700
27.047432; 0.211720
27.323426; 0.208670
27.599420; 0.205920
27.875414; 0.203220
28.151408; 0.200400
28.427403; 0.197670
28.703397; 0.195160
28.979391; 0.192550
29.255385; 0.190170
29.531379; 0.187670
29.807374; 0.185120
30.083368; 0.182600
30.359362; 0.180130
30.635356; 0.177700
30.911350; 0.175260
31.187345; 0.172830
31.463339; 0.170420
31.739333; 0.168150
32.015327; 0.166000
32.291321; 0.163900
32.567316; 0.161650
32.843310; 0.159840
33.119304; 0.157810
33.395298; 0.155960
33.671292; 0.154130
33.947287; 0.152390
34.223281; 0.150520
34.499275; 0.148370
34.775269; 0.146590
35.051263; 0.144740
35.327258; 0.142790
35.603252; 0.141030
35.879246; 0.139050
36.155240; 0.137240
36.431234; 0.135480
36.707229; 0.133820
36.983223; 0.132080
37.259217; 0.130730
37.535211; 0.129300
37.811205; 0.127480
38.087200; 0.125950
38.363194; 0.124510
38.639188; 0.122910
38.915182; 0.121320
39.191176; 0.119860
39.467171; 0.118470
39.743165; 0.116990
40.019159; 0.115440
40.295153; 0.114060
40.571148; 0.112670
40.847142; 0.111400
41.123136; 0.110160
41.399130; 0.109020
41.675124; 0.107630
41.951119; 0.106260
42.227113; 0.105030
42.503107; 0.103860
42.779101; 0.102670
43.055095; 0.101470
43.331090; 0.100350
43.607084; 0.099260
43.883078; 0.098000
44.159072; 0.096640
44.435066; 0.095580
44.711061; 0.094380
44.987055; 0.093180
45.263049; 0.091980
45.539043; 0.090970
45.815037; 0.090030
46.091032; 0.088860
46.367026; 0.087720
46.643020; 0.086590
46.919014; 0.085520
47.195008; 0.084530
47.471003; 0.083570
47.746997; 0.082630
48.022991; 0.081700
48.298985; 0.080650
48.574979; 0.079630
48.850974; 0.078610
49.126968; 0.077660
49.402962; 0.076820
49.678956; 0.075800
49.954950; 0.074750
50.230945; 0.074040
50.506939; 0.073120
50.782933; 0.072190
51.058927; 0.071280
51.334921; 0.070720
51.610916; 0.069880
51.886910; 0.069010
52.162904; 0.068120
52.438898; 0.067250
52.714892; 0.066300
52.990887; 0.065610
53.266881; 0.064950
53.542875; 0.064150
53.818869; 0.063390
54.094863; 0.062650
54.370858; 0.061920
54.646852; 0.061240
54.922846; 0.060630
55.198840; 0.059970
55.474834; 0.059330
55.750829; 0.058690
56.026823; 0.057900
56.302817; 0.057260
56.578811; 0.056430
56.854805; 0.055610
57.130800; 0.054900
57.406794; 0.054270
57.682788; 0.053570
57.958782; 0.052910
58.234776; 0.052420
58.510771; 0.051970
58.786765; 0.051330
59.062759; 0.050730
59.338753; 0.050190
59.614747; 0.049570
59.890742; 0.048920
60.166736; 0.048530
60.442730; 0.048050
60.718724; 0.047660
60.994718; 0.047060
61.270713; 0.046540
61.546707; 0.045980
61.822701; 0.045430
62.098695; 0.044960
62.374689; 0.044240
62.650684; 0.043780
62.926678; 0.043250
63.202672; 0.042750
63.478666; 0.042390
63.754660; 0.041990
64.030655; 0.041530
64.306649; 0.041160
64.582643; 0.040680
64.858637; 0.040230
65.134631; 0.039820
65.410626; 0.039430
65.686620; 0.038890
65.962614; 0.038490
66.238608; 0.038030
66.514602; 0.037430
66.790597; 0.037010
67.066591; 0.036580
67.342585; 0.036270
67.618579; 0.035840
67.894573; 0.035420
68.170568; 0.034940
68.446562; 0.034540
68.722556; 0.034160
68.998550; 0.033780
69.274544; 0.033420
69.550539; 0.033090
69.826533; 0.032630
70.102527; 0.032330
70.378521; 0.032080
70.654515; 0.031630
70.930510; 0.031290
71.206504; 0.030830
71.482498; 0.030490
71.758492; 0.030100
72.034486; 0.029680
72.310481; 0.029240
72.586475; 0.028850
72.862469; 0.028510
73.138463; 0.028310
73.414457; 0.027950
73.690452; 0.027650
73.966446; 0.027360
74.242440; 0.027060
74.518434; 0.026690
74.794428; 0.026440
75.070423; 0.026100
75.346417; 0.025850
75.622411; 0.025430
75.898405; 0.025200
76.174399; 0.024850
76.450394; 0.024610
76.726388; 0.024430
77.002382; 0.024200
77.278376; 0.023860
77.554370; 0.023620
77.830365; 0.023320
78.106359; 0.023110
78.382353; 0.022940
78.658347; 0.022810
78.934341; 0.022550
79.210336; 0.022360
79.486330; 0.022130
79.762324; 0.021890
80.038318; 0.021620
80.314312; 0.021410
80.590307; 0.021200
80.866301; 0.020900
81.142295; 0.020740
81.418289; 0.020490
81.694283; 0.020250
81.970278; 0.020120
82.246272; 0.019880
82.522266; 0.019670
82.798260; 0.019440
83.074254; 0.019230
83.350249; 0.019040
83.626243; 0.018780
83.902237; 0.018470
84.178231; 0.018310
84.454225; 0.018140
84.730220; 0.017990
85.006214; 0.017780
85.282208; 0.017560
85.558202; 0.017350
85.834196; 0.017240
86.110191; 0.017040
86.386185; 0.016870
86.662179; 0.016670
86.938173; 0.016500
87.214167; 0.016320
87.490162; 0.016120
87.766156; 0.015920
88.042150; 0.015780
88.318144; 0.015670
88.594138; 0.015520
88.870133; 0.015350
89.146127; 0.015200
89.422121; 0.015040
89.698115; 0.014850
89.974109; 0.014700
90.250104; 0.014600
90.526098; 0.014370
90.802092; 0.014240
91.078086; 0.014080
91.354080; 0.013980
91.630075; 0.013890
91.906069; 0.013720
92.182063; 0.013630
92.458057; 0.013480
92.734051; 0.013280
93.010046; 0.013170
93.286040; 0.013090
93.562034; 0.012970
93.838028; 0.012790
94.114022; 0.012660
94.390017; 0.012470
94.666011; 0.012320
94.942005; 0.012200
95.217999; 0.012020
95.493993; 0.011860
95.769988; 0.011720
96.045982; 0.011640
96.321976; 0.011510
96.597970; 0.011410
96.873964; 0.011290
97.149959; 0.011210
97.425953; 0.011100
97.701947; 0.010920
97.977941; 0.010810
98.253935; 0.010720
98.529930; 0.010690
98.805924; 0.010560
99.081918; 0.010470
99.357912; 0.010400
99.633906; 0.010320
99.909901; 0.010290
100.185895; 0.010210
100.461889; 0.010130
100.737883; 0.010060
101.013877; 0.009900
101.289872; 0.009790
101.565866; 0.009600
101.841860; 0.009470
102.117854; 0.009390
102.393848; 0.009230
102.669843; 0.009160
102.945837; 0.009090
103.221831; 0.009010
103.497825; 0.008920
103.773819; 0.008830
104.049814; 0.008710
104.325808; 0.008610
104.601802; 0.008530
104.877796; 0.008450
105.153790; 0.008360
105.429785; 0.008280
105.705779; 0.008180
105.981773; 0.008120
106.257767; 0.008000
106.533761; 0.007970
106.809756; 0.007860
107.085750; 0.007730
107.361744; 0.007690
107.637738; 0.007580
107.913732; 0.007520
108.189727; 0.007480
108.465721; 0.007390
108.741715; 0.007340
109.017709; 0.007240
109.293703; 0.007170
109.569698; 0.007030
109.845692; 0.006930
110.121686; 0.006880
110.397680; 0.006780
110.673674; 0.006720
110.949669; 0.006640
111.225663; 0.006560
111.501657; 0.006520
111.777651; 0.006440
112.053645; 0.006380
112.329640; 0.006340
112.605634; 0.006260
112.881628; 0.006220
113.157622; 0.006140
113.433616; 0.006100
113.709611; 0.006080
113.985605; 0.005950
114.261599; 0.005840
114.537593; 0.005790
114.813587; 0.005700
115.089582; 0.005640
115.365576; 0.005590
115.641570; 0.005550
115.917564; 0.005480
116.193558; 0.005420
116.469553; 0.005290
116.745547; 0.005230
117.021541; 0.005160
117.297535; 0.005090
117.573529; 0.005030
117.849524; 0.005010
118.125518; 0.004930
118.401512; 0.004860
118.677506; 0.004810
118.953500; 0.004760
119.229495; 0.004700
119.505489; 0.004660
119.781483; 0.004620
120.057477; 0.004580
120.333471; 0.004560
120.609466; 0.004480
120.885460; 0.004460
121.161454; 0.004410
121.437448; 0.004390
121.713443; 0.004350
121.989437; 0.004310
122.265431; 0.004290
122.541425; 0.004230
122.817419; 0.004210
123.093414; 0.004190
123.369408; 0.004150
123.645402; 0.004140
123.921396; 0.004090
124.197390; 0.004030
124.473385; 0.003990
124.749379; 0.003940
125.025373; 0.003890
125.301367; 0.003860
125.577361; 0.003840
125.853356; 0.003780
126.129350; 0.003750
126.405344; 0.003740
126.681338; 0.003700
126.957332; 0.003630
127.233327; 0.003590
127.509321; 0.003550
127.785315; 0.003530
128.061309; 0.003450
128.337303; 0.003410
128.613298; 0.003380
128.889292; 0.003350
129.165286; 0.003320
129.441280; 0.003280
129.717274; 0.003250
129.993269; 0.003230
130.269263; 0.003180
130.545257; 0.003160
130.821251; 0.003150
131.097245; 0.003110
131.373240; 0.003090
131.649234; 0.003070
131.925228; 0.003050
132.201222; 0.003040
132.477216; 0.003030
132.753211; 0.002990
133.029205; 0.002970
133.305199; 0.002930
133.581193; 0.002920
133.857187; 0.002890
134.133182; 0.002840
134.409176; 0.002810
134.685170; 0.002800
134.961164; 0.002780
135.237158; 0.002760
135.513153; 0.002730
135.789147; 0.002690
136.065141; 0.002690
136.341135; 0.002640
136.617129; 0.002620
136.893124; 0.002600
137.169118; 0.002600
137.445112; 0.002560
137.721106; 0.002530
137.997100; 0.002490
138.273095; 0.002450
138.549089; 0.002430
138.825083; 0.002430
139.101077; 0.002410
139.377071; 0.002410
139.653066; 0.002380
139.929060; 0.002360
140.205054; 0.002330
140.481048; 0.002290
140.757042; 0.002280
141.033037; 0.002270
141.309031; 0.002250
141.585025; 0.002220
141.861019; 0.002190
142.137013; 0.002180
142.413008; 0.002170
142.689002; 0.002160
142.964996; 0.002140
143.240990; 0.002140
143.516984; 0.002120
143.792979; 0.002090
144.068973; 0.002090
144.344967; 0.002090
144.620961; 0.002080
144.896955; 0.002080
145.172950; 0.002070
145.448944; 0.002030
145.724938; 0.001990
146.000932; 0.001960
146.276926; 0.001940
146.552921; 0.001940
146.828915; 0.001930
147.104909; 0.001920
147.380903; 0.001910
147.656897; 0.001870
147.932892; 0.001830
148.208886; 0.001820
148.484880; 0.001780
148.760874; 0.001780
149.036868; 0.001760
149.312863; 0.001750
149.588857; 0.001730
149.864851; 0.001720
150.140845; 0.001710
150.416839; 0.001690
150.692834; 0.001660
150.968828; 0.001640
151.244822; 0.001600
151.520816; 0.001580
151.796810; 0.001570
152.072805; 0.001570
152.348799; 0.001570
152.624793; 0.001550
152.900787; 0.001540
153.176781; 0.001530
153.452776; 0.001530
153.728770; 0.001510
154.004764; 0.001470
154.280758; 0.001440
154.556752; 0.001430
154.832747; 0.001420
155.108741; 0.001400
155.384735; 0.001400
155.660729; 0.001390
155.936723; 0.001390
156.212718; 0.001380
156.488712; 0.001350
156.764706; 0.001310
157.040700; 0.001290
157.316694; 0.001260
157.592689; 0.001230
157.868683; 0.001200
158.144677; 0.001200
158.420671; 0.001190
158.696665; 0.001190
158.972660; 0.001170
159.248654; 0.001140
159.524648; 0.001120
159.800642; 0.001120
160.076636; 0.001110
160.352631; 0.001110
160.628625; 0.001110
160.904619; 0.001100
161.180613; 0.001090
161.456607; 0.001080
161.732602; 0.001070
162.008596; 0.001070
162.284590; 0.001060
162.560584; 0.001030
162.836578; 0.001030
163.112573; 0.001020
163.388567; 0.001010
163.664561; 0.001000
163.940555; 0.000970
164.216549; 0.000950
164.492544; 0.000930
164.768538; 0.000910
165.044532; 0.000900
165.320526; 0.000900
165.596520; 0.000890
165.872515; 0.000890
166.148509; 0.000880
166.424503; 0.000860
166.700497; 0.000860
166.976491; 0.000830
167.252486; 0.000830
167.528480; 0.000810
167.804474; 0.000810
168.080468; 0.000790
168.356462; 0.000780
168.632457; 0.000780
168.908451; 0.000770
169.184445; 0.000750
169.460439; 0.000750
169.736433; 0.000740
170.012428; 0.000730
170.288422; 0.000710
170.564416; 0.000690
170.840410; 0.000680
171.116404; 0.000660
171.392399; 0.000660
171.668393; 0.000640
171.944387; 0.000610
172.220381; 0.000610
172.496375; 0.000610
172.772370; 0.000610
173.048364; 0.000590
173.324358; 0.000580
173.600352; 0.000580
173.876346; 0.000580
174.152341; 0.000570
174.428335; 0.000570
174.704329; 0.000560
174.980323; 0.000550
175.256317; 0.000550
175.532312; 0.000540
175.808306; 0.000540
176.084300; 0.000530
176.360294; 0.000520
176.636288; 0.000520
176.912283; 0.000520
177.188277; 0.000520
177.464271; 0.000510
177.740265; 0.000510
178.016259; 0.000510
178.292254; 0.000500
178.568248; 0.000500
178.844242; 0.000490
179.120236; 0.000490
179.396230; 0.000490
179.672225; 0.000480
179.948219; 0.000480
180.224213; 0.000470
180.500207; 0.000470
180.776201; 0.000470
181.052196; 0.000450
181.328190; 0.000450
181.604184; 0.000440
181.880178; 0.000440
182.156172; 0.000420
182.432167; 0.000410
182.708161; 0.000400
182.984155; 0.000400
183.260149; 0.000400
183.536143; 0.000400
183.812138; 0.000390
184.088132; 0.000380
184.364126; 0.000370
184.640120; 0.000370
184.916114; 0.000360
185.192109; 0.000360
185.468103; 0.000360
185.744097; 0.000360
186.020091; 0.000350
186.296085; 0.000350
186.572080; 0.000350
186.848074; 0.000350
187.124068; 0.000350
187.400062; 0.000340
187.676056; 0.000340
187.952051; 0.000340
188.228045; 0.000340
188.504039; 0.000340
188.780033; 0.000330
189.056027; 0.000310
189.332022; 0.000310
189.608016; 0.000310
189.884010; 0.000310
190.160004; 0.000310
190.435998; 0.000300
190.711993; 0.000290
190.987987; 0.000290
191.263981; 0.000290
191.539975; 0.000290
191.815969; 0.000290
192.091964; 0.000290
192.367958; 0.000290
192.643952; 0.000290
192.919946; 0.000280
193.195940; 0.000280
193.471935; 0.000280
193.747929; 0.000280
194.023923; 0.000280
194.299917; 0.000280
194.575911; 0.000280
194.851906; 0.000280
195.127900; 0.000280
195.403894; 0.000280
195.679888; 0.000260
195.955882; 0.000260
196.231877; 0.000260
196.507871; 0.000260
196.783865; 0.000260
197.059859; 0.000260
197.335853; 0.000260
197.611848; 0.000250
197.887842; 0.000250
198.163836; 0.000240
198.439830; 0.000230
198.715824; 0.000230
198.991819; 0.000230
199.267813; 0.000220
199.543807; 0.000210
199.819801; 0.000210
200.095795; 0.000200
200.371790; 0.000190
200.647784; 0.000190
200.923778; 0.000190
201.199772; 0.000190
201.475766; 0.000190
201.751761; 0.000190
202.027755; 0.000190
202.303749; 0.000190
202.579743; 0.000190
202.855738; 0.000190
203.131732; 0.000190
203.407726; 0.000190
203.683720; 0.000190
203.959714; 0.000190
204.235709; 0.000190
204.511703; 0.000190
204.787697; 0.000190
205.063691; 0.000190
205.339685; 0.000190
205.615680; 0.000190
205.891674; 0.000190
206.167668; 0.000190
206.443662; 0.000190
206.719656; 0.000190
206.995651; 0.000190
207.271645; 0.000190
207.547639; 0.000190
207.823633; 0.000190
208.099627; 0.000190
208.375622; 0.000190
208.651616; 0.000190
208.927610; 0.000190
209.203604; 0.000190
209.479598; 0.000180
209.755593; 0.000180
210.031587; 0.000160
210.307581; 0.000160
210.583575; 0.000160
210.859569; 0.000150
211.135564; 0.000150
211.411558; 0.000150
211.687552; 0.000150
211.963546; 0.000140
212.239540; 0.000140
212.515535; 0.000140
212.791529; 0.000140
213.067523; 0.000140
213.343517; 0.000140
213.619511; 0.000140
213.895506; 0.000140
214.171500; 0.000140
214.447494; 0.000140
214.723488; 0.000130
214.999482; 0.000130
215.275477; 0.000130
215.551471; 0.000130
215.827465; 0.000130
216.103459; 0.000130
216.379453; 0.000130
216.655448; 0.000130
216.931442; 0.000130
217.207436; 0.000130
217.483430; 0.000130
217.759424; 0.000130
218.035419; 0.000130
218.311413; 0.000130
218.587407; 0.000130
218.863401; 0.000120
219.139395; 0.000120
219.415390; 0.000120
219.691384; 0.000120
219.967378; 0.000120
220.243372; 0.000120
220.519366; 0.000120
220.795361; 0.000120
221.071355; 0.000120
221.347349; 0.000120
221.623343; 0.000120
221.899337; 0.000120
222.175332; 0.000120
222.451326; 0.000100
222.727320; 0.000100
223.003314; 0.000090
223.279308; 0.000090
223.555303; 0.000090
223.831297; 0.000090
224.107291; 0.000090
224.383285; 0.000090
224.659279; 0.000090
224.935274; 0.000090
225.211268; 0.000090
225.487262; 0.000090
225.763256; 0.000080
226.039250; 0.000080
226.315245; 0.000080
226.591239; 0.000070
226.867233; 0.000070
227.143227; 0.000070
227.419221; 0.000070
227.695216; 0.000060
227.971210; 0.000060
228.247204; 0.000060
228.523198; 0.000060
228.799192; 0.000060
229.075187; 0.000060
229.351181; 0.000060
229.627175; 0.000060
229.903169; 0.000060
230.179163; 0.000060
230.455158; 0.000060
230.731152; 0.000060
231.007146; 0.000060
231.283140; 0.000060
231.559134; 0.000060
231.835129; 0.000060
232.111123; 0.000060
232.387117; 0.000060
232.663111; 0.000060
232.939105; 0.000060
233.215100; 0.000060
233.491094; 0.000060
233.767088; 0.000060
234.043082; 0.000060
234.319076; 0.000060
234.595071; 0.000060
234.871065; 0.000060
235.147059; 0.000060
235.423053; 0.000060
235.699047; 0.000060
235.975042; 0.000060
236.251036; 0.000060
236.527030; 0.000060
236.803024; 0.000060
237.079018; 0.000060
237.355013; 0.000060
237.631007; 0.000060
237.907001; 0.000060
238.182995; 0.000050
238.458989; 0.000050
238.734984; 0.000050
239.010978; 0.000050
239.286972; 0.000050
239.562966; 0.000050
239.838960; 0.000050
240.114955; 0.000040
240.390949; 0.000040
240.666943; 0.000040
240.942937; 0.000040
241.218931; 0.000040
241.494926; 0.000040
241.770920; 0.000040
242.046914; 0.000040
242.322908; 0.000040
242.598902; 0.000040
242.874897; 0.000040
243.150891; 0.000040
243.426885; 0.000040
243.702879; 0.000040
243.978873; 0.000040
244.254868; 0.000030
244.530862; 0.000030
244.806856; 0.000030
245.082850; 0.000030
245.358844; 0.000030
245.634839; 0.000030
245.910833; 0.000030
246.186827; 0.000030
246.462821; 0.000030
246.738815; 0.000030
247.014810; 0.000030
247.290804; 0.000030
247.566798; 0.000030
247.842792; 0.000030
248.118786; 0.000030
248.394781; 0.000020
248.670775; 0.000020
248.946769; 0.000020
249.222763; 0.000020
249.498757; 0.000020
249.774752; 0.000020
250.050746; 0.000020
250.326740; 0.000020
250.602734; 0.000020
250.878728; 0.000020
251.154723; 0.000020
251.430717; 0.000020
251.706711; 0.000020
251.982705; 0.000020
252.258699; 0.000020
252.534694; 0.000020
252.810688; 0.000020
253.086682; 0.000020
253.362676; 0.000020
253.638670; 0.000020
253.914665; 0.000020
254.190659; 0.000020
254.466653; 0.000020
254.742647; 0.000020
255.018641; 0.000020
255.294636; 0.000020
255.570630; 0.000020
255.846624; 0.000020
256.122618; 0.000020
256.398612; 0.000020
256.674607; 0.000020
256.950601; 0.000020
257.226595; 0.000020
257.502589; 0.000020
257.778583; 0.000020
258.054578; 0.000020
258.330572; 0.000020
258.606566; 0.000020
258.882560; 0.000020
259.158554; 0.000020
259.434549; 0.000020
259.710543; 0.000020
259.986537; 0.000020
260.262531; 0.000020
260.538525; 0.000020
260.814520; 0.000020
261.090514; 0.000020
261.366508; 0.000020
261.642502; 0.000020
261.918496; 0.000020
262.194491; 0.000020
262.470485; 0.000020
262.746479; 0.000020
263.022473; 0.000020
263.298467; 0.000020
263.574462; 0.000020
263.850456; 0.000020
264.126450; 0.000020
264.402444; 0.000020
264.678438; 0.000020
264.954433; 0.000020
265.230427; 0.000020
265.506421; 0.000020
265.782415; 0.000020
266.058409; 0.000020
266.334404; 0.000020
266.610398; 0.000020
266.886392; 0.000020
267.162386; 0.000020
267.438380; 0.000020
267.714375; 0.000020
267.990369; 0.000020
268.266363; 0.000020
268.542357; 0.000020
268.818351; 0.000020
269.094346; 0.000020
269.370340; 0.000020
269.646334; 0.000020
269.922328; 0.000020
270.198322; 0.000020
270.474317; 0.000020
270.750311; 0.000020
271.026305; 0.000020
271.302299; 0.000020
271.578293; 0.000020
271.854288; 0.000020
272.130282; 0.000020
272.406276; 0.000020
272.682270; 0.000020
272.958264; 0.000020
273.234259; 0.000020
273.510253; 0.000020
273.786247; 0.000020
274.062241; 0.000020
274.338235; 0.000020
274.614230; 0.000010
274.890224; 0.000010
275.166218; 0.000010
275.442212; 0.000010
275.718206; 0.000000


==> plotData/Mean.csv <==
0.000000; 0.000000; 0.000000; 0.000000
1.000000; 0.000000; 0.000000; 0.000000
2.000000; 0.000000; 0.000000; 0.000000
3.000000; 0.000000; 0.000000; 0.000000
4.000000; 0.000000; 0.002000; 0.000000
5.000000; 0.000000; 0.012000; 0.000000
6.000000; 0.000000; 0.018000; 0.000000
7.000000; 0.000000; 0.016000; 0.000000
8.000000; 0.000000; 0.029000; 0.000000
9.000000; 0.000000; 0.019000; 0.000000
10.000000; 0.000000; 0.027000; 0.000000
11.000000; 0.001000; 0.030000; 0.001000
12.000000; 0.001000; 0.019000; 0.001000
13.000000; 0.002000; 0.023000; 0.002000
14.000000; 0.002000; 0.026000; 0.002000
15.000000; 0.001000; 0.025000; 0.001000
16.000000; 0.000000; 0.029000; 0.000000
17.000000; 0.000000; 0.019000; 0.000000
18.000000; 0.000000; 0.018000; 0.000000
19.000000; 0.000000; 0.024000; 0.000000
20.000000; 0.000000; 0.030000; 0.000000
21.000000; 0.001000; 0.022000; 0.001000
22.000000; 0.000000; 0.022000; 0.000000
23.000000; 0.001000; 0.028000; 0.001000
24.000000; 0.000000; 0.023000; 0.000000
25.000000; 0.000000; 0.034000; 0.000000
26.000000; 0.000000; 0.032000; 0.000000
27.000000; 0.000000; 0.027000; 0.000000
28.000000; 0.000000; 0.023000; 0.000000
29.000000; 0.000000; 0.033000; 0.000000
30.000000; 0.000000; 0.020000; 0.000000
31.000000; 0.000000; 0.029000; 0.000000
32.000000; 0.000000; 0.022000; 0.000000
33.000000; 0.000000; 0.028000; 0.000000
34.000000; 0.000000; 0.025000; 0.000000
35.000000; 0.000000; 0.027000; 0.000000
36.000000; 0.000000; 0.029000; 0.000000
37.000000; 0.000000; 0.028000; 0.000000
38.000000; 0.000000; 0.022000; 0.000000
39.000000; 0.001000; 0.016000; 0.001000
40.000000; 0.001000; 0.017000; 0.001000
41.000000; 0.001000; 0.021000; 0.001000
42.000000; 0.001000; 0.025000; 0.001000
43.000000; 0.001000; 0.021000; 0.001000
44.000000; 0.001000; 0.022000; 0.001000
45.000000; 0.001000; 0.028000; 0.001000
46.000000; 0.002000; 0.022000; 0.001000
47.000000; 0.000000; 0.023000; 0.000000
48.000000; 0.000000; 0.022000; 0.000000
49.000000; 0.000000; 0.024000; 0.000000
50.000000; 0.000000; 0.019000; 0.000000
51.000000; 0.000000; 0.024000; 0.000000
52.000000; 0.001000; 0.032000; 0.001000
53.000000; 0.001000; 0.029000; 0.001000
54.000000; 0.002000; 0.030000; 0.002000
55.000000; 0.003000; 0.023000; 0.003000
56.000000; 0.002000; 0.026000; 0.002000
57.000000; 0.002000; 0.019000; 0.001000
58.000000; 0.001000; 0.025000; 0.001000
59.000000; 0.000000; 0.028000; 0.000000
60.000000; 0.001000; 0.025000; 0.001000
61.000000; 0.000000; 0.023000; 0.000000
62.000000; 0.000000; 0.013000; 0.000000
63.000000; 0.000000; 0.025000; 0.000000
64.000000; 0.000000; 0.035000; 0.000000
65.000000; 0.001000; 0.029000; 0.001000
66.000000; 0.000000; 0.022000; 0.000000
67.000000; 0.000000; 0.027000; 0.000000
68.000000; 0.000000; 0.023000; 0.000000
69.000000; 0.000000; 0.023000; 0.000000
70.000000; 0.000000; 0.018000; 0.000000
71.000000; 0.000000; 0.029000; 0.000000
72.000000; 0.000000; 0.018000; 0.000000
73.000000; 0.001000; 0.022000; 0.001000
74.000000; 0.001000; 0.025000; 0.001000
75.000000; 0.001000; 0.035000; 0.001000
76.000000; 0.000000; 0.025000; 0.000000
77.000000; 0.000000; 0.030000; 0.000000
78.000000; 0.000000; 0.027000; 0.000000
79.000000; 0.000000; 0.025000; 0.000000
80.000000; 0.000000; 0.025000; 0.000000
81.000000; 0.001000; 0.025000; 0.001000
82.000000; 0.002000; 0.025000; 0.002000
83.000000; 0.002000; 0.020000; 0.002000
84.000000; 0.001000; 0.019000; 0.001000
85.000000; 0.002000; 0.019000; 0.001000
86.000000; 0.000000; 0.019000; 0.000000
87.000000; 0.000000; 0.021000; 0.000000
88.000000; 0.000000; 0.030000; 0.000000
89.000000; 0.001000; 0.027000; 0.001000
90.000000; 0.001000; 0.016000; 0.001000
91.000000; 0.001000; 0.023000; 0.001000
92.000000; 0.001000; 0.023000; 0.001000
93.000000; 0.001000; 0.022000; 0.001000
94.000000; 0.001000; 0.031000; 0.001000
95.000000; 0.001000; 0.023000; 0.001000
96.000000; 0.002000; 0.019000; 0.002000
97.000000; 0.002000; 0.014000; 0.002000
98.000000; 0.001000; 0.024000; 0.000000
99.000000; 0.001000; 0.019000; 0.000000
100.000000; 0.000000; 0.030000; 0.000000
101.000000; 0.000000; 0.030000; 0.000000
102.000000; 0.000000; 0.015000; 0.000000
103.000000; 0.000000; 0.010000; 0.000000
104.000000; 0.001000; 0.024000; 0.000000
105.000000; 0.002000; 0.030000; 0.001000
106.000000; 0.001000; 0.026000; 0.001000
107.000000; 0.001000; 0.027000; 0.000000
108.000000; 0.001000; 0.026000; 0.000000
109.000000; 0.001000; 0.026000; 0.001000
110.000000; 0.002000; 0.043000; 0.002000
111.000000; 0.001000; 0.046000; 0.000000
112.000000; 0.001000; 0.034000; 0.001000
113.000000; 0.001000; 0.063000; 0.001000
114.000000; 0.002000; 0.046000; 0.002000
115.000000; 0.007000; 0.065000; 0.007000
116.000000; 0.012000; 0.063000; 0.012000
117.000000; 0.014000; 0.070000; 0.014000
118.000000; 0.019000; 0.084000; 0.017000
119.000000; 0.025000; 0.097000; 0.023000
120.000000; 0.031000; 0.097000; 0.030000
121.000000; 0.045000; 0.106000; 0.044000
122.000000; 0.061000; 0.115000; 0.054000
123.000000; 0.072000; 0.118000; 0.068000
124.000000; 0.084000; 0.123000; 0.082000
125.000000; 0.118000; 0.149000; 0.111000
126.000000; 0.137000; 0.143000; 0.133000
127.000000; 0.157000; 0.145000; 0.148000
128.000000; 0.193000; 0.166000; 0.181000
129.000000; 0.214000; 0.162000; 0.197000
130.000000; 0.231000; 0.200000; 0.222000
131.000000; 0.241000; 0.212000; 0.228000
132.000000; 0.275000; 0.233000; 0.264000
133.000000; 0.300000; 0.240000; 0.291000
134.000000; 0.325000; 0.224000; 0.314000
135.000000; 0.346000; 0.246000; 0.340000
136.000000; 0.368000; 0.274000; 0.360000
137.000000; 0.386000; 0.287000; 0.376000
138.000000; 0.416000; 0.331000; 0.408000
139.000000; 0.435000; 0.340000; 0.427000
140.000000; 0.463000; 0.355000; 0.454000
141.000000; 0.484000; 0.378000; 0.476000
142.000000; 0.500000; 0.373000; 0.492000
143.000000; 0.520000; 0.384000; 0.514000
144.000000; 0.533000; 0.392000; 0.526000
145.000000; 0.552000; 0.440000; 0.549000
146.000000; 0.573000; 0.449000; 0.564000
147.000000; 0.593000; 0.488000; 0.586000
148.000000; 0.605000; 0.494000; 0.596000
149.000000; 0.625000; 0.508000; 0.613000
150.000000; 0.641000; 0.499000; 0.632000
151.000000; 0.655000; 0.527000; 0.643000
152.000000; 0.670000; 0.544000; 0.659000
153.000000; 0.689000; 0.565000; 0.681000
154.000000; 0.701000; 0.574000; 0.692000
155.000000; 0.707000; 0.583000; 0.701000
156.000000; 0.715000; 0.606000; 0.707000
157.000000; 0.717000; 0.620000; 0.714000
158.000000; 0.733000; 0.642000; 0.729000
159.000000; 0.744000; 0.653000; 0.737000
160.000000; 0.757000; 0.674000; 0.749000
161.000000; 0.769000; 0.667000; 0.762000
162.000000; 0.777000; 0.686000; 0.775000
163.000000; 0.787000; 0.697000; 0.784000
164.000000; 0.798000; 0.721000; 0.791000
165.000000; 0.802000; 0.724000; 0.800000
166.000000; 0.822000; 0.738000; 0.819000
167.000000; 0.834000; 0.752000; 0.829000
168.000000; 0.843000; 0.757000; 0.833000
169.000000; 0.844000; 0.769000; 0.838000
170.000000; 0.847000; 0.769000; 0.843000
171.000000; 0.852000; 0.772000; 0.846000
172.000000; 0.859000; 0.799000; 0.855000
173.000000; 0.867000; 0.801000; 0.865000
174.000000; 0.879000; 0.830000; 0.876000
175.000000; 0.886000; 0.814000; 0.884000
176.000000; 0.893000; 0.829000; 0.887000
177.000000; 0.897000; 0.826000; 0.894000
178.000000; 0.900000; 0.831000; 0.898000
179.000000; 0.901000; 0.848000; 0.899000
180.000000; 0.900000; 0.854000; 0.898000
181.000000; 0.908000; 0.865000; 0.907000
182.000000; 0.910000; 0.873000; 0.908000
183.000000; 0.918000; 0.866000; 0.915000
184.000000; 0.916000; 0.881000; 0.913000
185.000000; 0.924000; 0.877000; 0.921000
186.000000; 0.927000; 0.885000; 0.925000
187.000000; 0.930000; 0.892000; 0.928000
188.000000; 0.932000; 0.896000; 0.929000
189.000000; 0.939000; 0.890000; 0.936000
190.000000; 0.940000; 0.892000; 0.936000
191.000000; 0.943000; 0.909000; 0.941000
192.000000; 0.941000; 0.907000; 0.940000
193.000000; 0.944000; 0.924000; 0.944000
194.000000; 0.952000; 0.924000; 0.949000
195.000000; 0.953000; 0.925000; 0.950000
196.000000; 0.959000; 0.927000; 0.957000
197.000000; 0.965000; 0.929000; 0.963000
198.000000; 0.961000; 0.936000; 0.959000
199.000000; 0.959000; 0.934000; 0.957000
200.000000; 0.966000; 0.943000; 0.965000
201.000000; 0.966000; 0.943000; 0.964000
202.000000; 0.971000; 0.935000; 0.971000
203.000000; 0.969000; 0.946000; 0.969000
204.000000; 0.971000; 0.946000; 0.971000
205.000000; 0.972000; 0.953000; 0.970000
206.000000; 0.977000; 0.958000; 0.976000
207.000000; 0.979000; 0.951000; 0.977000
208.000000; 0.976000; 0.956000; 0.974000
209.000000; 0.976000; 0.960000; 0.976000
210.000000; 0.976000; 0.961000; 0.976000
211.000000; 0.977000; 0.960000; 0.977000
212.000000; 0.980000; 0.962000; 0.979000
213.000000; 0.981000; 0.968000; 0.980000
214.000000; 0.981000; 0.969000; 0.981000
215.000000; 0.980000; 0.967000; 0.979000
216.000000; 0.981000; 0.969000; 0.980000
217.000000; 0.983000; 0.970000; 0.981000
218.000000; 0.982000; 0.975000; 0.982000
219.000000; 0.984000; 0.975000; 0.982000
220.000000; 0.983000; 0.977000; 0.981000
221.000000; 0.983000; 0.978000; 0.981000
222.000000; 0.983000; 0.978000; 0.982000
223.000000; 0.983000; 0.984000; 0.983000
224.000000; 0.983000; 0.981000; 0.983000
225.000000; 0.984000; 0.983000; 0.984000
226.000000; 0.984000; 0.984000; 0.984000
227.000000; 0.986000; 0.982000; 0.986000
228.000000; 0.986000; 0.983000; 0.985000
229.000000; 0.987000; 0.985000; 0.987000
230.000000; 0.987000; 0.985000; 0.987000
231.000000; 0.987000; 0.987000; 0.987000
232.000000; 0.987000; 0.985000; 0.987000
233.000000; 0.986000; 0.983000; 0.986000
234.000000; 0.988000; 0.983000; 0.988000
235.000000; 0.990000; 0.984000; 0.990000
236.000000; 0.989000; 0.985000; 0.989000
237.000000; 0.990000; 0.986000; 0.990000
238.000000; 0.992000; 0.988000; 0.992000
239.000000; 0.992000; 0.989000; 0.992000
240.000000; 0.991000; 0.987000; 0.991000
241.000000; 0.993000; 0.993000; 0.993000
242.000000; 0.994000; 0.990000; 0.994000
243.000000; 0.994000; 0.994000; 0.994000
244.000000; 0.995000; 0.992000; 0.995000
245.000000; 0.995000; 0.990000; 0.995000
246.000000; 0.995000; 0.988000; 0.995000
247.000000; 0.995000; 0.994000; 0.995000
248.000000; 0.995000; 0.990000; 0.995000
249.000000; 0.995000; 0.992000; 0.995000
250.000000; 0.995000; 0.993000; 0.995000
251.000000; 0.996000; 0.991000; 0.996000
252.000000; 0.996000; 0.994000; 0.996000
253.000000; 0.996000; 0.995000; 0.996000
254.000000; 0.996000; 0.993000; 0.996000
255.000000; 0.996000; 0.993000; 0.995000
256.000000; 0.996000; 0.995000; 0.996000
257.000000; 0.996000; 0.993000; 0.996000
258.000000; 0.996000; 0.994000; 0.996000
259.000000; 0.997000; 0.995000; 0.997000
260.000000; 0.997000; 0.993000; 0.997000
261.000000; 0.997000; 0.993000; 0.997000
262.000000; 0.997000; 0.994000; 0.997000
263.000000; 0.997000; 0.994000; 0.997000
264.000000; 0.997000; 0.995000; 0.997000
265.000000; 0.997000; 0.997000; 0.997000
266.000000; 0.997000; 0.998000; 0.997000
267.000000; 0.997000; 0.996000; 0.997000
268.000000; 0.997000; 0.996000; 0.997000
269.000000; 0.997000; 0.996000; 0.997000
270.000000; 0.997000; 0.997000; 0.997000
271.000000; 0.997000; 0.998000; 0.997000
272.000000; 0.997000; 0.997000; 0.997000
273.000000; 0.997000; 0.996000; 0.997000
274.000000; 0.997000; 0.997000; 0.997000
275.000000; 0.997000; 0.997000; 0.997000
276.000000; 0.997000; 0.998000; 0.997000
277.000000; 0.997000; 0.998000; 0.997000
278.000000; 0.998000; 0.998000; 0.998000
279.000000; 0.999000; 0.998000; 0.999000
280.000000; 0.999000; 0.997000; 0.999000
281.000000; 0.998000; 0.997000; 0.998000
282.000000; 0.998000; 0.997000; 0.998000
283.000000; 0.999000; 0.998000; 0.999000
284.000000; 0.999000; 0.998000; 0.999000
285.000000; 0.999000; 0.999000; 0.999000
286.000000; 0.999000; 0.997000; 0.999000
287.000000; 0.999000; 0.998000; 0.999000
288.000000; 0.999000; 0.998000; 0.999000
289.000000; 0.999000; 0.997000; 0.999000
290.000000; 0.999000; 0.998000; 0.998000
291.000000; 1.000000; 0.998000; 0.999000
292.000000; 1.000000; 0.998000; 0.999000
293.000000; 1.000000; 0.998000; 0.999000
294.000000; 1.000000; 0.998000; 0.999000
295.000000; 1.000000; 0.999000; 0.999000
296.000000; 1.000000; 0.999000; 0.999000
297.000000; 1.000000; 0.998000; 1.000000
298.000000; 1.000000; 1.000000; 1.000000
299.000000; 1.000000; 0.998000; 1.000000


==> plotData/RealSystemFaultDetected.csv <==
0.000000; 0.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.000000
12.000000; 0.000000
13.000000; 0.000000
14.000000; 0.000000
15.000000; 0.000000
16.000000; 0.000000
17.000000; 0.000000
18.000000; 0.000000
19.000000; 0.000000
20.000000; 0.000000
21.000000; 0.000000
22.000000; 0.000000
23.000000; 0.000000
24.000000; 0.000000
25.000000; 0.000000
26.000000; 0.000000
27.000000; 0.000000
28.000000; 0.000000
29.000000; 0.000000
30.000000; 0.000000
31.000000; 0.000000
32.000000; 0.000000
33.000000; 0.000000
34.000000; 0.000000
35.000000; 0.000000
36.000000; 0.000000
37.000000; 0.000000
38.000000; 0.000000
39.000000; 0.000000
40.000000; 0.000000
41.000000; 0.000000
42.000000; 0.000000
43.000000; 0.000000
44.000000; 0.000000
45.000000; 0.000000
46.000000; 0.000000
47.000000; 0.000000
48.000000; 0.000000
49.000000; 0.000000
50.000000; 0.000000
51.000000; 0.000000
52.000000; 0.000000
53.000000; 0.000000
54.000000; 0.000000
55.000000; 0.000000
56.000000; 0.000000
57.000000; 0.000000
58.000000; 0.000000
59.000000; 0.000000
60.000000; 0.000000
61.000000; 0.000000
62.000000; 0.000000
63.000000; 0.000000
64.000000; 0.000000
65.000000; 0.000000
66.000000; 0.000000
67.000000; 0.000000
68.000000; 0.000000
69.000000; 0.000000
70.000000; 0.000000
71.000000; 0.000000
72.000000; 0.000000
73.000000; 0.000000
74.000000; 0.000000
75.000000; 0.000000
76.000000; 0.000000
77.000000; 0.000000
78.000000; 0.000000
79.000000; 0.000000
80.000000; 0.000000
81.000000; 0.000000
82.000000; 0.000000
83.000000; 0.000000
84.000000; 0.000000
85.000000; 0.000000
86.000000; 0.000000
87.000000; 0.000000
88.000000; 0.000000
89.000000; 0.000000
90.000000; 1.000000
91.000000; 1.000000
92.000000; 1.000000
93.000000; 1.000000
94.000000; 1.000000
95.000000; 1.000000
96.000000; 1.000000
97.000000; 1.000000
98.000000; 1.000000
99.000000; 1.000000
100.000000; 1.000000
101.000000; 1.000000
102.000000; 1.000000
103.000000; 1.000000
104.000000; 1.000000
105.000000; 1.000000
106.000000; 1.000000
107.000000; 1.000000
108.000000; 1.000000
109.000000; 1.000000
110.000000; 1.000000
111.000000; 1.000000
112.000000; 1.000000
113.000000; 1.000000
114.000000; 1.000000
115.000000; 1.000000
116.000000; 1.000000
117.000000; 1.000000
118.000000; 1.000000
119.000000; 1.000000
120.000000; 1.000000
121.000000; 1.000000
122.000000; 1.000000
123.000000; 1.000000
124.000000; 1.000000
125.000000; 0.000000
126.000000; 0.000000
127.000000; 0.000000
128.000000; 0.000000
129.000000; 0.000000
130.000000; 0.000000
131.000000; 0.000000
132.000000; 0.000000
133.000000; 0.000000
134.000000; 0.000000
135.000000; 0.000000
136.000000; 0.000000
137.000000; 0.000000
138.000000; 0.000000
139.000000; 0.000000
140.000000; 0.000000
141.000000; 0.000000
142.000000; 0.000000
143.000000; 0.000000
144.000000; 0.000000
145.000000; 0.000000
146.000000; 0.000000
147.000000; 0.000000
148.000000; 0.000000
149.000000; 0.000000
150.000000; 0.000000
151.000000; 0.000000
152.000000; 0.000000
153.000000; 0.000000
154.000000; 0.000000
155.000000; 0.000000
156.000000; 0.000000
157.000000; 0.000000
158.000000; 0.000000
159.000000; 0.000000
160.000000; 0.000000
161.000000; 0.000000
162.000000; 0.000000
163.000000; 0.000000
164.000000; 0.000000
165.000000; 0.000000
166.000000; 0.000000
167.000000; 0.000000
168.000000; 0.000000
169.000000; 0.000000
170.000000; 0.000000
171.000000; 0.000000
172.000000; 0.000000
173.000000; 0.000000
174.000000; 0.000000
175.000000; 0.000000
176.000000; 0.000000
177.000000; 0.000000
178.000000; 0.000000
179.000000; 0.000000
180.000000; 0.000000
181.000000; 0.000000
182.000000; 0.000000
183.000000; 0.000000
184.000000; 0.000000
185.000000; 0.000000
186.000000; 0.000000
187.000000; 0.000000
188.000000; 0.000000
189.000000; 0.000000
190.000000; 0.000000
191.000000; 0.000000
192.000000; 0.000000
193.000000; 1.000000
194.000000; 1.000000
195.000000; 1.000000
196.000000; 1.000000
197.000000; 1.000000
198.000000; 1.000000
199.000000; 1.000000
200.000000; 1.000000
201.000000; 1.000000
202.000000; 1.000000
203.000000; 1.000000
204.000000; 1.000000
205.000000; 1.000000
206.000000; 1.000000
207.000000; 1.000000
208.000000; 1.000000
209.000000; 1.000000
210.000000; 1.000000
211.000000; 1.000000
212.000000; 1.000000
213.000000; 1.000000
214.000000; 1.000000
215.000000; 1.000000
216.000000; 1.000000
217.000000; 1.000000
218.000000; 1.000000
219.000000; 1.000000
220.000000; 1.000000
221.000000; 1.000000
222.000000; 1.000000
223.000000; 0.000000
224.000000; 0.000000
225.000000; 0.000000
226.000000; 0.000000
227.000000; 0.000000
228.000000; 0.000000
229.000000; 0.000000
230.000000; 0.000000
231.000000; 0.000000
232.000000; 0.000000
233.000000; 0.000000
234.000000; 0.000000
235.000000; 0.000000
236.000000; 0.000000
237.000000; 0.000000
238.000000; 0.000000
239.000000; 0.000000
240.000000; 0.000000
241.000000; 0.000000
242.000000; 0.000000
243.000000; 0.000000
244.000000; 0.000000
245.000000; 0.000000
246.000000; 0.000000
247.000000; 0.000000
248.000000; 0.000000
249.000000; 0.000000
250.000000; 0.000000
251.000000; 0.000000
252.000000; 0.000000
253.000000; 0.000000
254.000000; 0.000000
255.000000; 0.000000
256.000000; 0.000000
257.000000; 0.000000
258.000000; 0.000000
259.000000; 0.000000
260.000000; 0.000000
261.000000; 0.000000
262.000000; 0.000000
263.000000; 0.000000
264.000000; 0.000000
265.000000; 0.000000
266.000000; 0.000000
267.000000; 0.000000
268.000000; 0.000000
269.000000; 0.000000
270.000000; 0.000000
271.000000; 0.000000
272.000000; 0.000000
273.000000; 0.000000
274.000000; 0.000000
275.000000; 0.000000
276.000000; 0.000000
277.000000; 0.000000
278.000000; 0.000000
279.000000; 0.000000
280.000000; 0.000000
281.000000; 0.000000
282.000000; 0.000000
283.000000; 0.000000
284.000000; 0.000000
285.000000; 0.000000
286.000000; 0.000000
287.000000; 0.000000
288.000000; 0.000000
289.000000; 0.000000
290.000000; 0.000000
291.000000; 0.000000
292.000000; 0.000000
293.000000; 0.000000
294.000000; 0.000000
295.000000; 0.000000
296.000000; 0.000000
297.000000; 0.000000
298.000000; 0.000000
299.000000; 0.000000
300.000000; 0.000000
301.000000; 0.000000
302.000000; 0.000000
303.000000; 0.000000
304.000000; 0.000000
305.000000; 0.000000
306.000000; 0.000000
307.000000; 0.000000
308.000000; 0.000000
309.000000; 0.000000
310.000000; 0.000000
311.000000; 0.000000
312.000000; 0.000000
313.000000; 0.000000
314.000000; 0.000000
315.000000; 0.000000
316.000000; 0.000000
317.000000; 0.000000
318.000000; 0.000000
319.000000; 0.000000
320.000000; 0.000000
321.000000; 0.000000
322.000000; 0.000000
323.000000; 0.000000
324.000000; 0.000000


==> plotData/RealSystemFaultDetectedSum.csv <==
0.000000; 0.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.000000
12.000000; 0.000000
13.000000; 0.000000
14.000000; 0.000000
15.000000; 0.000000
16.000000; 0.000000
17.000000; 0.000000
18.000000; 0.000000
19.000000; 0.000000
20.000000; 0.000000
21.000000; 0.000000
22.000000; 0.000000
23.000000; 0.000000
24.000000; 0.000000
25.000000; 0.000000
26.000000; 0.000000
27.000000; 0.000000
28.000000; 0.000000
29.000000; 0.000000
30.000000; 0.000000
31.000000; 0.000000
32.000000; 0.000000
33.000000; 0.000000
34.000000; 0.000000
35.000000; 0.000000
36.000000; 0.000000
37.000000; 0.000000
38.000000; 0.000000
39.000000; 0.000000
40.000000; 0.000000
41.000000; 0.000000
42.000000; 0.000000
43.000000; 0.000000
44.000000; 0.000000
45.000000; 0.000000
46.000000; 0.000000
47.000000; 0.000000
48.000000; 0.000000
49.000000; 0.000000
50.000000; 0.000000
51.000000; 0.000000
52.000000; 0.000000
53.000000; 0.000000
54.000000; 0.000000
55.000000; 0.000000
56.000000; 0.000000
57.000000; 0.000000
58.000000; 0.000000
59.000000; 0.000000
60.000000; 0.000000
61.000000; 0.000000
62.000000; 0.000000
63.000000; 0.000000
64.000000; 0.000000
65.000000; 0.000000
66.000000; 0.000000
67.000000; 0.000000
68.000000; 0.000000
69.000000; 0.000000
70.000000; 0.000000
71.000000; 0.000000
72.000000; 0.000000
73.000000; 0.000000
74.000000; 0.000000
75.000000; 0.000000
76.000000; 0.000000
77.000000; 0.000000
78.000000; 0.000000
79.000000; 0.000000
80.000000; 0.000000
81.000000; 0.000000
82.000000; 0.000000
83.000000; 0.000000
84.000000; 0.000000
85.000000; 0.000000
86.000000; 0.000000
87.000000; 0.000000
88.000000; 0.000000
89.000000; 0.000000
90.000000; 1.000000
91.000000; 1.000000
92.000000; 1.000000
93.000000; 1.000000
94.000000; 1.000000
95.000000; 1.000000
96.000000; 1.000000
97.000000; 1.000000
98.000000; 1.000000
99.000000; 1.000000
100.000000; 1.000000
101.000000; 1.000000
102.000000; 1.000000
103.000000; 1.000000
104.000000; 1.000000
105.000000; 1.000000
106.000000; 1.000000
107.000000; 1.000000
108.000000; 1.000000
109.000000; 1.000000
110.000000; 1.000000
111.000000; 1.000000
112.000000; 1.000000
113.000000; 1.000000
114.000000; 1.000000
115.000000; 1.000000
116.000000; 1.000000
117.000000; 1.000000
118.000000; 1.000000
119.000000; 1.000000
120.000000; 1.000000
121.000000; 1.000000
122.000000; 1.000000
123.000000; 0.000000
124.000000; 0.000000
125.000000; 0.000000
126.000000; 0.000000
127.000000; 0.000000
128.000000; 0.000000
129.000000; 0.000000
130.000000; 0.000000
131.000000; 0.000000
132.000000; 0.000000
133.000000; 0.000000
134.000000; 0.000000
135.000000; 0.000000
136.000000; 0.000000
137.000000; 0.000000
138.000000; 0.000000
139.000000; 0.000000
140.000000; 0.000000
141.000000; 0.000000
142.000000; 0.000000
143.000000; 0.000000
144.000000; 0.000000
145.000000; 0.000000
146.000000; 0.000000
147.000000; 0.000000
148.000000; 0.000000
149.000000; 0.000000
150.000000; 0.000000
151.000000; 0.000000
152.000000; 0.000000
153.000000; 0.000000
154.000000; 0.000000
155.000000; 0.000000
156.000000; 0.000000
157.000000; 0.000000
158.000000; 0.000000
159.000000; 0.000000
160.000000; 0.000000
161.000000; 0.000000
162.000000; 0.000000
163.000000; 0.000000
164.000000; 0.000000
165.000000; 0.000000
166.000000; 0.000000
167.000000; 0.000000
168.000000; 0.000000
169.000000; 0.000000
170.000000; 0.000000
171.000000; 0.000000
172.000000; 0.000000
173.000000; 0.000000
174.000000; 0.000000
175.000000; 0.000000
176.000000; 0.000000
177.000000; 0.000000
178.000000; 0.000000
179.000000; 0.000000
180.000000; 0.000000
181.000000; 0.000000
182.000000; 0.000000
183.000000; 0.000000
184.000000; 0.000000
185.000000; 0.000000
186.000000; 0.000000
187.000000; 0.000000
188.000000; 0.000000
189.000000; 0.000000
190.000000; 0.000000
191.000000; 0.000000
192.000000; 0.000000
193.000000; 0.000000
194.000000; 0.000000
195.000000; 0.000000
196.000000; 1.000000
197.000000; 1.000000
198.000000; 1.000000
199.000000; 1.000000
200.000000; 1.000000
201.000000; 1.000000
202.000000; 1.000000
203.000000; 1.000000
204.000000; 1.000000
205.000000; 1.000000
206.000000; 1.000000
207.000000; 1.000000
208.000000; 1.000000
209.000000; 1.000000
210.000000; 1.000000
211.000000; 1.000000
212.000000; 1.000000
213.000000; 1.000000
214.000000; 1.000000
215.000000; 1.000000
216.000000; 1.000000
217.000000; 1.000000
218.000000; 1.000000
219.000000; 1.000000
220.000000; 1.000000
221.000000; 1.000000
222.000000; 0.000000
223.000000; 0.000000
224.000000; 0.000000
225.000000; 0.000000
226.000000; 0.000000
227.000000; 0.000000
228.000000; 0.000000
229.000000; 0.000000
230.000000; 0.000000
231.000000; 0.000000
232.000000; 0.000000
233.000000; 0.000000
234.000000; 0.000000
235.000000; 0.000000
236.000000; 0.000000
237.000000; 0.000000
238.000000; 0.000000
239.000000; 0.000000
240.000000; 0.000000
241.000000; 0.000000
242.000000; 0.000000
243.000000; 0.000000
244.000000; 0.000000
245.000000; 0.000000
246.000000; 0.000000
247.000000; 0.000000
248.000000; 0.000000
249.000000; 0.000000
250.000000; 0.000000
251.000000; 0.000000
252.000000; 0.000000
253.000000; 0.000000
254.000000; 0.000000
255.000000; 0.000000
256.000000; 0.000000
257.000000; 0.000000
258.000000; 0.000000
259.000000; 0.000000
260.000000; 0.000000
261.000000; 0.000000
262.000000; 0.000000
263.000000; 0.000000
264.000000; 0.000000
265.000000; 0.000000
266.000000; 0.000000
267.000000; 0.000000
268.000000; 0.000000
269.000000; 0.000000
270.000000; 0.000000
271.000000; 0.000000
272.000000; 0.000000
273.000000; 0.000000
274.000000; 0.000000
275.000000; 0.000000
276.000000; 0.000000
277.000000; 0.000000
278.000000; 0.000000
279.000000; 0.000000
280.000000; 0.000000
281.000000; 0.000000
282.000000; 0.000000
283.000000; 0.000000
284.000000; 0.000000
285.000000; 0.000000
286.000000; 0.000000
287.000000; 0.000000
288.000000; 0.000000
289.000000; 0.000000
290.000000; 0.000000
291.000000; 0.000000
292.000000; 0.000000
293.000000; 0.000000
294.000000; 0.000000
295.000000; 0.000000
296.000000; 0.000000
297.000000; 0.000000
298.000000; 0.000000
299.000000; 0.000000
300.000000; 0.000000
301.000000; 0.000000
302.000000; 0.000000
303.000000; 0.000000
304.000000; 0.000000
305.000000; 0.000000
306.000000; 0.000000
307.000000; 0.000000
308.000000; 0.000000
309.000000; 0.000000
310.000000; 0.000000
311.000000; 0.000000
312.000000; 0.000000
313.000000; 0.000000
314.000000; 0.000000
315.000000; 0.000000
316.000000; 0.000000
317.000000; 0.000000
318.000000; 0.000000
319.000000; 0.000000
320.000000; 0.000000
321.000000; 0.000000
322.000000; 0.000000
323.000000; 0.000000
324.000000; 0.000000


==> plotData/RealSystemKappas.csv <==
0.000000; 275.000000
1.000000; 320.000000
2.000000; 318.000000
3.000000; 315.000000
4.000000; 314.000000
5.000000; 307.000000
6.000000; 299.000000
7.000000; 284.000000
8.000000; 284.000000
9.000000; 294.000000
10.000000; 319.000000
11.000000; 348.000000
12.000000; 382.000000
13.000000; 410.000000
14.000000; 435.000000
15.000000; 458.000000
16.000000; 476.000000
17.000000; 493.000000
18.000000; 506.000000
19.000000; 513.000000
20.000000; 516.000000
21.000000; 517.000000
22.000000; 517.000000
23.000000; 518.000000
24.000000; 518.000000
25.000000; 494.000000
26.000000; 468.000000
27.000000; 442.000000
28.000000; 416.000000
29.000000; 385.000000
30.000000; 357.000000
31.000000; 329.000000
32.000000; 299.000000
33.000000; 291.000000
34.000000; 320.000000
35.000000; 359.000000
36.000000; 389.000000
37.000000; 414.000000
38.000000; 435.000000
39.000000; 458.000000
40.000000; 448.000000
41.000000; 440.000000
42.000000; 427.000000
43.000000; 409.000000
44.000000; 396.000000
45.000000; 392.000000
46.000000; 399.000000
47.000000; 410.000000
48.000000; 421.000000
49.000000; 435.000000
50.000000; 431.000000
51.000000; 423.000000
52.000000; 413.000000
53.000000; 402.000000
54.000000; 393.000000
55.000000; 391.000000
56.000000; 399.000000
57.000000; 378.000000
58.000000; 361.000000
59.000000; 352.000000
60.000000; 352.000000
61.000000; 351.000000
62.000000; 366.000000
63.000000; 390.000000
64.000000; 407.000000
65.000000; 420.000000
66.000000; 435.000000
67.000000; 458.000000
68.000000; 476.000000
69.000000; 493.000000
70.000000; 480.000000
71.000000; 460.000000
72.000000; 435.000000
73.000000; 406.000000
74.000000; 383.000000
75.000000; 369.000000
76.000000; 367.000000
77.000000; 378.000000
78.000000; 359.000000
79.000000; 346.000000
80.000000; 346.000000
81.000000; 338.000000
82.000000; 319.000000
83.000000; 304.000000
84.000000; 289.000000
85.000000; 258.000000
86.000000; 204.000000
87.000000; 170.000000
88.000000; 170.000000
89.000000; 170.000000
90.000000; 170.000000
91.000000; 170.000000
92.000000; 170.000000
93.000000; 170.000000
94.000000; 170.000000
95.000000; 170.000000
96.000000; 170.000000
97.000000; 170.000000
98.000000; 170.000000
99.000000; 170.000000
100.000000; 170.000000
101.000000; 170.000000
102.000000; 170.000000
103.000000; 170.000000
104.000000; 170.000000
105.000000; 170.000000
106.000000; 170.000000
107.000000; 170.000000
108.000000; 170.000000
109.000000; 170.000000
110.000000; 170.000000
111.000000; 170.000000
112.000000; 170.000000
113.000000; 170.000000
114.000000; 170.000000
115.000000; 170.000000
116.000000; 170.000000
117.000000; 170.000000
118.000000; 170.000000
119.000000; 170.000000
120.000000; 170.000000
121.000000; 170.000000
122.000000; 170.000000
123.000000; 170.000000
124.000000; 170.000000
125.000000; 170.000000
126.000000; 170.000000
127.000000; 170.000000
128.000000; 170.000000
129.000000; 170.000000
130.000000; 170.000000
131.000000; 170.000000
132.000000; 170.000000
133.000000; 170.000000
134.000000; 170.000000
135.000000; 170.000000
136.000000; 170.000000
137.000000; 170.000000
138.000000; 170.000000
139.000000; 170.000000
140.000000; 170.000000
141.000000; 170.000000
142.000000; 170.000000
143.000000; 170.000000
144.000000; 170.000000
145.000000; 170.000000
146.000000; 170.000000
147.000000; 170.000000
148.000000; 170.000000
149.000000; 170.000000
150.000000; 170.000000
151.000000; 170.000000
152.000000; 170.000000
153.000000; 170.000000
154.000000; 170.000000
155.000000; 170.000000
156.000000; 170.000000
157.000000; 170.000000
158.000000; 170.000000
159.000000; 170.000000
160.000000; 170.000000
161.000000; 170.000000
162.000000; 170.000000
163.000000; 170.000000
164.000000; 170.000000
165.000000; 170.000000
166.000000; 170.000000
167.000000; 170.000000
168.000000; 170.000000
169.000000; 170.000000
170.000000; 170.000000
171.000000; 170.000000
172.000000; 170.000000
173.000000; 170.000000
174.000000; 170.000000
175.000000; 170.000000
176.000000; 170.000000
177.000000; 170.000000
178.000000; 170.000000
179.000000; 170.000000
180.000000; 170.000000
181.000000; 170.000000
182.000000; 170.000000
183.000000; 177.000000
184.000000; 177.000000
185.000000; 182.000000
186.000000; 191.000000
187.000000; 215.000000
188.000000; 260.000000
189.000000; 307.000000
190.000000; 348.000000
191.000000; 382.000000
192.000000; 381.000000
193.000000; 382.000000
194.000000; 379.000000
195.000000; 372.000000
196.000000; 355.000000
197.000000; 341.000000
198.000000; 323.000000
199.000000; 296.000000
200.000000; 290.000000
201.000000; 320.000000
202.000000; 359.000000
203.000000; 389.000000
204.000000; 414.000000
205.000000; 435.000000
206.000000; 431.000000
207.000000; 423.000000
208.000000; 413.000000
209.000000; 402.000000
210.000000; 393.000000
211.000000; 391.000000
212.000000; 399.000000
213.000000; 409.000000
214.000000; 421.000000
215.000000; 435.000000
216.000000; 431.000000
217.000000; 423.000000
218.000000; 413.000000
219.000000; 402.000000
220.000000; 393.000000
221.000000; 391.000000
222.000000; 366.000000
223.000000; 343.000000
224.000000; 325.000000
225.000000; 320.000000
226.000000; 328.000000
227.000000; 349.000000
228.000000; 380.000000
229.000000; 403.000000
230.000000; 419.000000
231.000000; 408.000000
232.000000; 405.000000
233.000000; 396.000000
234.000000; 389.000000
235.000000; 385.000000
236.000000; 388.000000
237.000000; 398.000000
238.000000; 409.000000
239.000000; 420.000000
240.000000; 435.000000
241.000000; 458.000000
242.000000; 476.000000
243.000000; 466.000000
244.000000; 454.000000
245.000000; 435.000000
246.000000; 413.000000
247.000000; 397.000000
248.000000; 392.000000
249.000000; 400.000000
250.000000; 410.000000


==> plotData/RealSystemKappas2.csv <==
0.000000; 275.000000
1.000000; 320.000000
2.000000; 318.000000
3.000000; 315.000000
4.000000; 314.000000
5.000000; 307.000000
6.000000; 299.000000
7.000000; 284.000000
8.000000; 284.000000
9.000000; 294.000000
10.000000; 319.000000
11.000000; 348.000000
12.000000; 382.000000
13.000000; 410.000000
14.000000; 435.000000
15.000000; 458.000000
16.000000; 476.000000
17.000000; 493.000000
18.000000; 506.000000
19.000000; 513.000000
20.000000; 516.000000
21.000000; 517.000000
22.000000; 517.000000
23.000000; 518.000000
24.000000; 518.000000
25.000000; 494.000000
26.000000; 468.000000
27.000000; 442.000000
28.000000; 416.000000
29.000000; 385.000000
30.000000; 357.000000
31.000000; 329.000000
32.000000; 299.000000
33.000000; 291.000000
34.000000; 320.000000
35.000000; 359.000000
36.000000; 389.000000
37.000000; 414.000000
38.000000; 435.000000
39.000000; 458.000000
40.000000; 448.000000
41.000000; 440.000000
42.000000; 427.000000
43.000000; 409.000000
44.000000; 396.000000
45.000000; 392.000000
46.000000; 399.000000
47.000000; 410.000000
48.000000; 421.000000
49.000000; 435.000000
50.000000; 431.000000
51.000000; 423.000000
52.000000; 413.000000
53.000000; 402.000000
54.000000; 393.000000
55.000000; 391.000000
56.000000; 399.000000
57.000000; 378.000000
58.000000; 361.000000
59.000000; 352.000000
60.000000; 352.000000
61.000000; 351.000000
62.000000; 366.000000
63.000000; 390.000000
64.000000; 407.000000
65.000000; 420.000000
66.000000; 435.000000
67.000000; 458.000000
68.000000; 476.000000
69.000000; 493.000000
70.000000; 480.000000
71.000000; 460.000000
72.000000; 435.000000
73.000000; 406.000000
74.000000; 383.000000
75.000000; 369.000000
76.000000; 367.000000
77.000000; 378.000000
78.000000; 359.000000
79.000000; 346.000000
80.000000; 346.000000
81.000000; 338.000000
82.000000; 319.000000
83.000000; 304.000000
84.000000; 289.000000
85.000000; 258.000000
86.000000; 204.000000
87.000000; 170.000000
88.000000; 170.000000
89.000000; 170.000000
90.000000; 170.000000
91.000000; 170.000000
92.000000; 170.000000
93.000000; 170.000000
94.000000; 170.000000
95.000000; 170.000000
96.000000; 170.000000
97.000000; 170.000000
98.000000; 170.000000
99.000000; 170.000000
100.000000; 170.000000
101.000000; 170.000000
102.000000; 170.000000
103.000000; 170.000000
104.000000; 170.000000
105.000000; 170.000000
106.000000; 170.000000
107.000000; 170.000000
108.000000; 170.000000
109.000000; 170.000000
110.000000; 170.000000
111.000000; 170.000000
112.000000; 170.000000
113.000000; 170.000000
114.000000; 170.000000
115.000000; 170.000000
116.000000; 170.000000
117.000000; 170.000000
118.000000; 170.000000
119.000000; 170.000000
120.000000; 170.000000
121.000000; 170.000000
122.000000; 170.000000
123.000000; 170.000000
124.000000; 170.000000
125.000000; 170.000000
126.000000; 170.000000
127.000000; 170.000000
128.000000; 170.000000
129.000000; 170.000000
130.000000; 170.000000
131.000000; 170.000000
132.000000; 170.000000
133.000000; 170.000000
134.000000; 170.000000
135.000000; 170.000000
136.000000; 170.000000
137.000000; 170.000000
138.000000; 170.000000
139.000000; 170.000000
140.000000; 170.000000
141.000000; 170.000000
142.000000; 170.000000
143.000000; 170.000000
144.000000; 170.000000
145.000000; 170.000000
146.000000; 170.000000
147.000000; 170.000000
148.000000; 170.000000
149.000000; 170.000000
150.000000; 170.000000
151.000000; 170.000000
152.000000; 170.000000
153.000000; 170.000000
154.000000; 170.000000
155.000000; 170.000000
156.000000; 170.000000
157.000000; 170.000000
158.000000; 170.000000
159.000000; 170.000000
160.000000; 170.000000
161.000000; 170.000000
162.000000; 170.000000
163.000000; 170.000000
164.000000; 170.000000
165.000000; 170.000000
166.000000; 170.000000
167.000000; 170.000000
168.000000; 170.000000
169.000000; 170.000000
170.000000; 170.000000
171.000000; 170.000000
172.000000; 170.000000
173.000000; 170.000000
174.000000; 170.000000
175.000000; 170.000000
176.000000; 170.000000
177.000000; 170.000000
178.000000; 170.000000
179.000000; 170.000000
180.000000; 170.000000
181.000000; 170.000000
182.000000; 170.000000
183.000000; 177.000000
184.000000; 177.000000
185.000000; 182.000000
186.000000; 191.000000
187.000000; 215.000000
188.000000; 260.000000
189.000000; 307.000000
190.000000; 348.000000
191.000000; 382.000000
192.000000; 381.000000
193.000000; 382.000000
194.000000; 379.000000
195.000000; 372.000000
196.000000; 355.000000
197.000000; 341.000000
198.000000; 323.000000
199.000000; 296.000000
200.000000; 290.000000
201.000000; 320.000000
202.000000; 359.000000
203.000000; 389.000000
204.000000; 414.000000
205.000000; 435.000000
206.000000; 431.000000
207.000000; 423.000000
208.000000; 413.000000
209.000000; 402.000000
210.000000; 393.000000
211.000000; 391.000000
212.000000; 399.000000
213.000000; 409.000000
214.000000; 421.000000
215.000000; 435.000000
216.000000; 431.000000
217.000000; 423.000000
218.000000; 413.000000
219.000000; 402.000000
220.000000; 393.000000
221.000000; 391.000000
222.000000; 366.000000
223.000000; 343.000000
224.000000; 325.000000
225.000000; 320.000000
226.000000; 328.000000
227.000000; 349.000000
228.000000; 380.000000
229.000000; 403.000000
230.000000; 419.000000
231.000000; 408.000000
232.000000; 405.000000
233.000000; 396.000000
234.000000; 389.000000
235.000000; 385.000000
236.000000; 388.000000
237.000000; 398.000000
238.000000; 409.000000
239.000000; 420.000000
240.000000; 435.000000
241.000000; 458.000000
242.000000; 476.000000
243.000000; 466.000000
244.000000; 454.000000
245.000000; 435.000000
246.000000; 413.000000
247.000000; 397.000000
248.000000; 392.000000
249.000000; 400.000000
250.000000; 410.000000


==> plotData/RealSystemPriorities.csv <==
0.000000; 1.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 1.000000
12.000000; 0.000000
13.000000; 4.000000
14.000000; 0.000000
15.000000; 0.000000
16.000000; 0.000000
17.000000; 0.000000
18.000000; 2.000000
19.000000; 0.000000
20.000000; 3.000000
21.000000; 0.000000
22.000000; 0.000000
23.000000; 3.000000
24.000000; 0.000000
25.000000; 0.000000
26.000000; 0.000000
27.000000; 0.000000
28.000000; 0.000000
29.000000; 0.000000
30.000000; 0.000000
31.000000; 0.000000
32.000000; 0.000000
33.000000; 0.000000
34.000000; 0.000000
35.000000; 0.000000
36.000000; 0.000000
37.000000; 0.000000
38.000000; 0.000000
39.000000; 0.000000
40.000000; 1.000000
41.000000; 0.000000
42.000000; 0.000000
43.000000; 0.000000
44.000000; 0.000000
45.000000; 2.000000
46.000000; 0.000000
47.000000; 1.000000
48.000000; 0.000000
49.000000; 0.000000
50.000000; 0.000000
51.000000; 0.000000
52.000000; 0.000000
53.000000; 0.000000
54.000000; 2.000000
55.000000; 0.000000
56.000000; 0.000000
57.000000; 0.000000
58.000000; 0.000000
59.000000; 2.000000
60.000000; 0.000000
61.000000; 0.000000
62.000000; 1.000000
63.000000; 1.000000
64.000000; 0.000000
65.000000; 0.000000
66.000000; 2.000000
67.000000; 0.000000
68.000000; 0.000000
69.000000; 2.000000
70.000000; 0.000000
71.000000; 0.000000
72.000000; 1.000000
73.000000; 0.000000
74.000000; 0.000000
75.000000; 0.000000
76.000000; 0.000000
77.000000; 0.000000
78.000000; 0.000000
79.000000; 0.000000
80.000000; 3.000000
81.000000; 0.000000
82.000000; 0.000000
83.000000; 0.000000
84.000000; 0.000000
85.000000; 0.000000
86.000000; 0.000000
87.000000; 0.000000
88.000000; 13.000000
89.000000; 39.000000
90.000000; 253.000000
91.000000; 253.000000
92.000000; 46.000000
93.000000; 253.000000
94.000000; 253.000000
95.000000; 12.000000
96.000000; 238.000000
97.000000; 253.000000
98.000000; 26.000000
99.000000; 253.000000
100.000000; 216.000000
101.000000; 97.000000
102.000000; 253.000000
103.000000; 34.000000
104.000000; 253.000000
105.000000; 186.000000
106.000000; 224.000000
107.000000; 219.000000
108.000000; 84.000000
109.000000; 211.000000
110.000000; 10.000000
111.000000; 253.000000
112.000000; 3.000000
113.000000; 165.000000
114.000000; 5.000000
115.000000; 39.000000
116.000000; 2.000000
117.000000; 4.000000
118.000000; 0.000000
119.000000; 0.000000
120.000000; 0.000000
121.000000; 0.000000
122.000000; 0.000000
123.000000; 0.000000
124.000000; 0.000000
125.000000; 1.000000
126.000000; 0.000000
127.000000; 0.000000
128.000000; 0.000000
129.000000; 0.000000
130.000000; 0.000000
131.000000; 0.000000
132.000000; 0.000000
133.000000; 3.000000
134.000000; 0.000000
135.000000; 2.000000
136.000000; 0.000000
137.000000; 0.000000
138.000000; 0.000000
139.000000; 1.000000
140.000000; 1.000000
141.000000; 0.000000
142.000000; 1.000000
143.000000; 0.000000
144.000000; 0.000000
145.000000; 0.000000
146.000000; 0.000000
147.000000; 1.000000
148.000000; 0.000000
149.000000; 0.000000
150.000000; 0.000000
151.000000; 1.000000
152.000000; 1.000000
153.000000; 0.000000
154.000000; 0.000000
155.000000; 2.000000
156.000000; 1.000000
157.000000; 0.000000
158.000000; 0.000000
159.000000; 0.000000
160.000000; 1.000000
161.000000; 0.000000
162.000000; 0.000000
163.000000; 0.000000
164.000000; 0.000000
165.000000; 0.000000
166.000000; 0.000000
167.000000; 1.000000
168.000000; 0.000000
169.000000; 1.000000
170.000000; 0.000000
171.000000; 0.000000
172.000000; 0.000000
173.000000; 0.000000
174.000000; 0.000000
175.000000; 2.000000
176.000000; 0.000000
177.000000; 0.000000
178.000000; 2.000000
179.000000; 0.000000
180.000000; 0.000000
181.000000; 0.000000
182.000000; 0.000000
183.000000; 0.000000
184.000000; 4.000000
185.000000; 0.000000
186.000000; 0.000000
187.000000; 0.000000
188.000000; 0.000000
189.000000; 0.000000
190.000000; 0.000000
191.000000; 2.000000
192.000000; 10.000000
193.000000; 14.000000
194.000000; 59.000000
195.000000; 21.000000
196.000000; 96.000000
197.000000; 175.000000
198.000000; 253.000000
199.000000; 219.000000
200.000000; 21.000000
201.000000; 174.000000
202.000000; 104.000000
203.000000; 128.000000
204.000000; 26.000000
205.000000; 253.000000
206.000000; 178.000000
207.000000; 76.000000
208.000000; 253.000000
209.000000; 70.000000
210.000000; 253.000000
211.000000; 125.000000
212.000000; 85.000000
213.000000; 90.000000
214.000000; 1.000000
215.000000; 8.000000
216.000000; 2.000000
217.000000; 0.000000
218.000000; 4.000000
219.000000; 0.000000
220.000000; 0.000000
221.000000; 0.000000
222.000000; 0.000000
223.000000; 0.000000
224.000000; 0.000000
225.000000; 0.000000
226.000000; 0.000000
227.000000; 0.000000
228.000000; 0.000000
229.000000; 1.000000
230.000000; 0.000000
231.000000; 0.000000
232.000000; 2.000000
233.000000; 0.000000
234.000000; 0.000000
235.000000; 1.000000
236.000000; 0.000000
237.000000; 0.000000
238.000000; 0.000000
239.000000; 1.000000
240.000000; 0.000000
241.000000; 0.000000
242.000000; 2.000000
243.000000; 0.000000
244.000000; 0.000000
245.000000; 3.000000
246.000000; 0.000000
247.000000; 0.000000
248.000000; 0.000000
249.000000; 0.000000
250.000000; 0.000000
251.000000; 0.000000
252.000000; 0.000000
253.000000; 0.000000
254.000000; 0.000000
255.000000; 1.000000
256.000000; 0.000000
257.000000; 2.000000
258.000000; 0.000000
259.000000; 0.000000
260.000000; 0.000000
261.000000; 0.000000
262.000000; 0.000000
263.000000; 0.000000
264.000000; 1.000000
265.000000; 0.000000
266.000000; 1.000000
267.000000; 0.000000
268.000000; 3.000000
269.000000; 1.000000
270.000000; 0.000000
271.000000; 1.000000
272.000000; 0.000000
273.000000; 0.000000
274.000000; 0.000000
275.000000; 0.000000
276.000000; 0.000000
277.000000; 1.000000
278.000000; 0.000000
279.000000; 2.000000
280.000000; 0.000000
281.000000; 0.000000
282.000000; 0.000000
283.000000; 0.000000
284.000000; 0.000000
285.000000; 0.000000
286.000000; 0.000000
287.000000; 0.000000
288.000000; 0.000000
289.000000; 0.000000
290.000000; 0.000000
291.000000; 0.000000
292.000000; 0.000000
293.000000; 3.000000
294.000000; 0.000000
295.000000; 0.000000
296.000000; 0.000000
297.000000; 0.000000
298.000000; 0.000000
299.000000; 0.000000
300.000000; 1.000000
301.000000; 0.000000
302.000000; 0.000000
303.000000; 0.000000
304.000000; 0.000000
305.000000; 0.000000
306.000000; 0.000000
307.000000; 0.000000
308.000000; 0.000000
309.000000; 2.000000
310.000000; 0.000000
311.000000; 0.000000
312.000000; 0.000000
313.000000; 0.000000
314.000000; 2.000000
315.000000; 1.000000
316.000000; 0.000000
317.000000; 1.000000
318.000000; 2.000000
319.000000; 0.000000
320.000000; 0.000000
321.000000; 0.000000
322.000000; 0.000000
323.000000; 0.000000
324.000000; 2.000000


==> plotData/RealSystemStates.csv <==
0.000000; -0.021929; 3.143026; 0.034859; -0.039810
1.000000; -0.018788; 3.144705; 0.025522; 0.004709
2.000000; -0.017096; 3.144660; 0.013121; -0.000272
3.000000; -0.015709; 3.143087; 0.024952; -0.009084
4.000000; -0.012842; 3.144700; 0.016807; 0.009126
5.000000; -0.010709; 3.146241; 0.018574; 0.005228
6.000000; -0.009393; 3.144649; 0.026501; -0.003748
7.000000; -0.008370; 3.145253; -0.002934; -0.088953
8.000000; -0.007407; 3.144662; 0.012638; -0.000163
9.000000; -0.006330; 3.146096; 0.005778; -0.038471
10.000000; -0.006093; 3.144648; 0.014722; -0.004003
11.000000; -0.005486; 3.144350; -0.000761; -0.090338
12.000000; -0.005090; 3.146140; -0.001968; -0.010280
13.000000; -0.005371; 3.145630; 0.003204; 0.094689
14.000000; -0.006202; 3.144613; -0.008991; -0.005173
15.000000; -0.006235; 3.144661; -0.000361; 0.000297
16.000000; -0.007708; 3.144664; -0.023586; -0.010633
17.000000; -0.009928; 3.143131; -0.023795; -0.009737
18.000000; -0.011851; 3.141689; -0.023979; 0.038016
19.000000; -0.012904; 3.141595; -0.005847; 0.000534
20.000000; -0.015217; 3.141702; -0.041362; 0.041915
21.000000; -0.018034; 3.138231; -0.027027; -0.086911
22.000000; -0.018822; 3.139957; 0.000908; -0.038905
23.000000; -0.020156; 3.139554; 0.000531; 0.107338
24.000000; -0.020829; 3.140057; -0.009479; -0.000011
25.000000; -0.021315; 3.140059; 0.000433; 0.000019
26.000000; -0.021317; 3.140059; 0.000004; 0.000000
27.000000; -0.021317; 3.140059; -0.000000; -0.000000
28.000000; -0.021317; 3.140059; -0.000000; -0.000000
29.000000; -0.021317; 3.140059; 0.000000; 0.000000
30.000000; -0.021317; 3.138530; 0.000000; -0.009275
31.000000; -0.019966; 3.140033; 0.007558; -0.006751
32.000000; -0.019149; 3.140059; 0.002996; -0.000007
33.000000; -0.019096; 3.138623; 0.001435; 0.038451
34.000000; -0.016641; 3.140056; 0.033824; 0.009808
35.000000; -0.014026; 3.141606; 0.021044; 0.003899
36.000000; -0.011771; 3.143103; 0.008673; -0.006290
37.000000; -0.010742; 3.141690; 0.002281; 0.038441
38.000000; -0.008101; 3.143176; 0.022963; 0.005803
39.000000; -0.006127; 3.143126; 0.022478; -0.000282
40.000000; -0.004545; 3.142837; 0.002723; -0.085360
41.000000; -0.002151; 3.144705; 0.023682; 0.004819
42.000000; -0.000297; 3.144660; 0.020946; -0.000265
43.000000; 0.001401; 3.146206; 0.004952; 0.003469
44.000000; 0.002121; 3.144650; 0.014761; -0.003443
45.000000; 0.003123; 3.144350; -0.002282; -0.090344
46.000000; 0.003954; 3.146239; 0.002264; 0.004838
47.000000; 0.004168; 3.145663; 0.013760; 0.104061
48.000000; 0.004257; 3.144665; -0.003179; -0.009147
49.000000; 0.004438; 3.146169; -0.004244; -0.006732
50.000000; 0.004146; 3.146191; 0.001520; 0.010627
51.000000; 0.003092; 3.144686; 0.003291; 0.006779
52.000000; 0.002329; 3.144661; -0.004736; 0.000007
53.000000; 0.001050; 3.144351; -0.028442; -0.090318
54.000000; -0.001569; 3.143223; -0.032339; 0.038019
55.000000; -0.004126; 3.141601; -0.027438; -0.008730
56.000000; -0.005792; 3.141591; -0.017430; -0.000440
57.000000; -0.007185; 3.141593; -0.011129; 0.000001
58.000000; -0.008834; 3.142186; -0.036375; -0.088926
59.000000; -0.011840; 3.140159; -0.030623; 0.038287
60.000000; -0.014197; 3.140062; -0.026638; 0.000512
61.000000; -0.015625; 3.138528; -0.006607; 0.001354
62.000000; -0.016766; 3.140056; -0.016940; -0.001332
63.000000; -0.018421; 3.138548; -0.005790; 0.006289
64.000000; -0.019032; 3.139027; -0.022004; -0.107851
65.000000; -0.019996; 3.138527; -0.000119; 0.000015
66.000000; -0.019997; 3.140345; -0.000013; 0.083982
67.000000; -0.020525; 3.138488; 0.006167; -0.008661
68.000000; -0.020468; 3.138278; -0.001940; -0.074887
69.000000; -0.019905; 3.140342; 0.012650; 0.083537
70.000000; -0.019792; 3.138533; 0.000091; -0.008842
71.000000; -0.018302; 3.140033; 0.008516; -0.006762
72.000000; -0.017768; 3.139078; -0.000040; -0.098016
73.000000; -0.015830; 3.140054; 0.030661; 0.009155
74.000000; -0.013125; 3.141588; 0.034930; 0.009690
75.000000; -0.010825; 3.143105; 0.010822; -0.005882
76.000000; -0.009131; 3.143127; 0.017526; -0.000009
77.000000; -0.007422; 3.143127; 0.019582; 0.000001
78.000000; -0.004683; 3.144947; 0.035145; 0.084001
79.000000; -0.001527; 3.146146; 0.023374; -0.009428
80.000000; 0.000319; 3.147176; 0.017489; 0.098134
81.000000; 0.001110; 3.146245; 0.002673; 0.009973
82.000000; 0.001996; 3.146194; -0.001620; -0.000117
83.000000; 0.002003; 3.146195; 0.000118; -0.000002
84.000000; 0.002002; 3.146195; -0.000002; 0.000000
85.000000; 0.002002; 3.146195; -0.000000; 0.000000
86.000000; 0.002002; 3.146195; 0.000000; -0.000000
87.000000; 0.000905; 3.146197; -0.022132; -0.010634
88.000000; -0.001708; 3.150190; -0.060741; 0.064366
89.000000; -0.029930; 3.144654; -0.552473; -0.582060
90.000000; -0.073430; 3.058177; 0.000650; -0.479295
91.000000; -0.025784; 3.134342; 0.589766; 1.248611
92.000000; -0.028650; 3.175941; -0.493553; -0.668025
93.000000; -0.073112; 3.073449; 0.028064; -0.508300
94.000000; -0.024975; 3.146617; 0.575882; 1.281514
95.000000; -0.033254; 3.166094; -0.538524; -0.920930
96.000000; -0.059621; 3.078346; 0.239513; -0.091436
97.000000; -0.006971; 3.175149; 0.313418; 1.038957
98.000000; -0.037177; 3.171965; -0.715589; -1.018983
99.000000; -0.092850; 3.059338; -0.047243; -0.594787
100.000000; -0.045497; 3.118305; 0.722739; 1.312653
101.000000; -0.029853; 3.176964; -0.347766; -0.289374
102.000000; -0.070992; 3.085632; -0.012087; -0.537415
103.000000; -0.020900; 3.132902; 0.764311; 1.052897
104.000000; 0.008589; 3.216583; -0.228698; 0.192153
105.000000; -0.058254; 3.132471; -0.838505; -1.395645
106.000000; -0.079283; 3.059583; 0.324505; 0.058535
107.000000; -0.009538; 3.158371; 0.712413; 1.385765
108.000000; -0.007706; 3.199451; -0.482141; -0.465310
109.000000; -0.073709; 3.093543; -0.453905; -1.050999
110.000000; -0.054028; 3.093655; 0.608601; 0.710143
111.000000; -0.007184; 3.188275; 0.033852; 0.505244
112.000000; -0.056536; 3.150446; -0.813682; -1.000138
113.000000; -0.109877; 3.053258; -0.032665; -0.304279
114.000000; -0.066283; 3.107183; 0.629095; 0.877441
115.000000; -0.032309; 3.162658; 0.038458; 0.123461
116.000000; -0.044081; 3.147789; -0.174959; -0.238843
117.000000; -0.061539; 3.126779; -0.150573; -0.097845
118.000000; -0.070501; 3.117085; -0.027775; -0.004127
119.000000; -0.069295; 3.117047; 0.043380; -0.000541
120.000000; -0.062207; 3.125065; 0.073058; 0.090678
121.000000; -0.052773; 3.131821; 0.103691; 0.072620
122.000000; -0.041898; 3.139498; 0.103817; 0.076610
123.000000; -0.032659; 3.143180; 0.087411; 0.008057
124.000000; -0.023410; 3.147232; 0.092345; 0.106520
125.000000; -0.014439; 3.150735; 0.086866; -0.029497
126.000000; -0.006893; 3.152368; 0.064511; 0.008527
127.000000; -0.001284; 3.153862; 0.047165; -0.001397
128.000000; 0.001614; 3.152284; 0.025563; -0.005297
129.000000; 0.004671; 3.150800; 0.032086; 0.001636
130.000000; 0.007365; 3.152325; 0.022687; 0.009303
131.000000; 0.007716; 3.150788; 0.004873; -0.003035
132.000000; 0.008112; 3.149252; 0.008001; -0.003498
133.000000; 0.007498; 3.149337; -0.035975; 0.032107
134.000000; 0.006651; 3.149190; 0.003323; -0.031609
135.000000; 0.004038; 3.147825; -0.037560; 0.037921
136.000000; -0.000020; 3.145171; -0.046001; -0.102741
137.000000; -0.004715; 3.142103; -0.047791; -0.103127
138.000000; -0.009090; 3.140615; -0.050465; -0.097872
139.000000; -0.013971; 3.137598; -0.042502; -0.088299
140.000000; -0.016586; 3.138812; -0.017911; 0.083722
141.000000; -0.019878; 3.137045; -0.022908; 0.010251
142.000000; -0.022216; 3.136010; -0.025190; -0.098158
143.000000; -0.023149; 3.136986; -0.005776; 0.009153
144.000000; -0.024259; 3.136993; -0.007178; 0.000415
145.000000; -0.024343; 3.136991; -0.000030; -0.000001
146.000000; -0.024342; 3.136991; -0.000000; -0.000000
147.000000; -0.024342; 3.135555; 0.000000; 0.038450
148.000000; -0.023029; 3.136942; 0.001788; -0.009317
149.000000; -0.021626; 3.135481; 0.033363; 0.006448
150.000000; -0.017169; 3.138548; 0.040571; -0.001038
151.000000; -0.012906; 3.141888; 0.047172; 0.087184
152.000000; -0.008334; 3.143032; 0.051962; -0.038001
153.000000; -0.004006; 3.144705; 0.045191; 0.004724
154.000000; -0.000103; 3.146479; 0.045877; 0.083729
155.000000; 0.003419; 3.146197; 0.035798; 0.000422
156.000000; 0.006971; 3.147775; 0.031908; 0.005257
157.000000; 0.008572; 3.146147; 0.022002; -0.005546
158.000000; 0.011017; 3.146195; 0.027564; 0.000276
159.000000; 0.013361; 3.147705; 0.010161; -0.006315
160.000000; 0.014827; 3.147632; 0.021012; -0.037099
161.000000; 0.015087; 3.146197; 0.005978; -0.009780
162.000000; 0.016853; 3.147675; 0.005886; -0.010280
163.000000; 0.017184; 3.147729; -0.001793; 0.000138
164.000000; 0.017152; 3.147728; -0.000243; 0.000002
165.000000; 0.016736; 3.147482; -0.028651; -0.074917
166.000000; 0.015774; 3.147726; -0.005244; -0.000465
167.000000; 0.014140; 3.149273; -0.029704; 0.003480
168.000000; 0.010651; 3.145911; -0.039731; -0.082615
169.000000; 0.006498; 3.144709; -0.032732; 0.009454
170.000000; 0.002772; 3.143150; -0.032860; 0.006191
171.000000; -0.001281; 3.141598; -0.044717; -0.009269
172.000000; -0.005661; 3.140062; -0.044280; -0.009711
173.000000; -0.009479; 3.138574; -0.029592; 0.009416
174.000000; -0.011782; 3.140098; -0.037607; 0.008947
175.000000; -0.014220; 3.140347; -0.008954; 0.085316
176.000000; -0.016623; 3.140062; -0.030777; 0.000449
177.000000; -0.018893; 3.138513; -0.011579; -0.003482
178.000000; -0.020257; 3.140098; -0.028478; 0.009056
179.000000; -0.022565; 3.138485; -0.011295; -0.009125
180.000000; -0.023729; 3.138525; -0.004066; 0.000041
181.000000; -0.023795; 3.140053; -0.004350; 0.009277
182.000000; -0.024881; 3.138240; -0.010344; -0.083566
183.000000; -0.025048; 3.140004; -0.000114; -0.010274
184.000000; -0.025253; 3.140369; -0.000143; 0.090465
185.000000; -0.025435; 3.138579; -0.000357; 0.010283
186.000000; -0.024867; 3.140106; -0.000222; 0.005119
187.000000; -0.024296; 3.138526; 0.012964; 0.001080
188.000000; -0.022520; 3.139960; 0.021851; -0.038424
189.000000; -0.021483; 3.138546; 0.022246; 0.005783
190.000000; -0.019025; 3.140035; 0.014500; -0.006303
191.000000; -0.017423; 3.138238; 0.018256; -0.084010
192.000000; -0.013445; 3.147440; 0.024451; 0.166765
193.000000; -0.028108; 3.145472; -0.296014; -0.270028
194.000000; -0.064162; 3.100356; -0.347688; -0.781596
195.000000; -0.046511; 3.105536; 0.572361; 1.119879
196.000000; -0.033195; 3.164165; -0.332617; -0.214562
197.000000; -0.069991; 3.080295; 0.048513; -0.219365
198.000000; -0.034815; 3.155290; 0.180732; 0.804050
199.000000; -0.068830; 3.108615; -0.485806; -1.107554
200.000000; -0.051681; 3.087892; 0.622359; 0.897242
201.000000; -0.007034; 3.188715; -0.058864; 0.145250
202.000000; -0.043637; 3.117832; -0.179933; -0.555614
203.000000; -0.019043; 3.149673; 0.397640; 1.024995
204.000000; -0.033829; 3.169428; -0.587464; -0.772739
205.000000; -0.078217; 3.071379; 0.027304; -0.401022
206.000000; -0.027336; 3.139701; 0.660630; 1.309106
207.000000; -0.021863; 3.182693; -0.424769; -0.413702
208.000000; -0.067145; 3.089818; -0.096178; -0.737377
209.000000; -0.022492; 3.128283; 0.732804; 1.038235
210.000000; 0.008270; 3.205694; -0.186984; 0.148089
211.000000; -0.052437; 3.125987; -0.677691; -1.235464
212.000000; -0.058507; 3.082696; 0.424373; 0.342865
213.000000; -0.005518; 3.171327; 0.246004; 0.472666
214.000000; -0.018588; 3.158277; -0.266051; -0.391823
215.000000; -0.040432; 3.126255; -0.116968; -0.260286
216.000000; -0.042009; 3.125730; 0.033887; 0.112712
217.000000; -0.037716; 3.130324; 0.047682; 0.097356
218.000000; -0.031556; 3.135379; 0.070580; -0.039643
219.000000; -0.024556; 3.140882; 0.072531; 0.047552
220.000000; -0.017913; 3.144628; 0.064109; 0.002662
221.000000; -0.012011; 3.147965; 0.054360; 0.074604
222.000000; -0.007315; 3.147731; 0.045926; 0.000560
223.000000; -0.003172; 3.149302; 0.025456; 0.009073
224.000000; -0.000021; 3.147718; 0.038584; -0.003512
225.000000; 0.003238; 3.149260; 0.023996; -0.001387
226.000000; 0.004901; 3.147734; 0.017147; -0.009302
227.000000; 0.007900; 3.149308; 0.022435; 0.004834
228.000000; 0.009103; 3.149262; 0.009516; -0.000276
229.000000; 0.009867; 3.148669; 0.022623; 0.088925
230.000000; 0.010681; 3.149261; -0.000526; 0.000163
231.000000; 0.010671; 3.149263; 0.000107; 0.000021
232.000000; 0.010556; 3.150243; -0.000115; 0.098009
233.000000; 0.009401; 3.149267; -0.022589; -0.009154
234.000000; 0.007625; 3.149261; -0.023608; -0.000415
235.000000; 0.003915; 3.147780; -0.041011; 0.009851
236.000000; -0.000870; 3.143636; -0.048395; -0.102056
237.000000; -0.004971; 3.142149; -0.041848; -0.097827
238.000000; -0.009051; 3.140614; -0.040600; -0.098149
239.000000; -0.012851; 3.140060; -0.041177; -0.000141
240.000000; -0.016198; 3.138527; -0.024354; 0.001339
241.000000; -0.018398; 3.138525; -0.019090; 0.000027
242.000000; -0.019655; 3.140345; -0.003398; 0.084000
243.000000; -0.021744; 3.139081; -0.032001; -0.097586
244.000000; -0.023559; 3.138526; -0.010705; -0.000133
245.000000; -0.024616; 3.138834; -0.000246; 0.090296
246.000000; -0.025135; 3.137045; 0.001250; 0.010281
247.000000; -0.024958; 3.138521; -0.000362; -0.001508
248.000000; -0.024272; 3.138450; 0.025443; -0.032163
249.000000; -0.023121; 3.138522; 0.014268; -0.000525
250.000000; -0.021804; 3.138525; 0.013280; 0.000004
251.000000; -0.019966; 3.138525; 0.024732; 0.000000
252.000000; -0.015684; 3.141033; 0.055039; 0.107284
253.000000; -0.011304; 3.143166; 0.035043; 0.009639
254.000000; -0.007368; 3.144672; 0.039049; 0.003447
255.000000; -0.003143; 3.147641; 0.040428; -0.034955
256.000000; -0.000629; 3.147726; 0.024248; -0.000507
257.000000; 0.001396; 3.145908; 0.015586; -0.083996
258.000000; 0.004891; 3.149230; 0.027951; 0.002537
259.000000; 0.006374; 3.149264; 0.009794; 0.000438
260.000000; 0.006794; 3.147681; 0.011218; -0.005269
261.000000; 0.007782; 3.149165; 0.003956; -0.038173
262.000000; 0.007423; 3.147715; 0.006518; -0.004002
263.000000; 0.007530; 3.147728; -0.000078; -0.000022
264.000000; 0.007341; 3.149257; -0.011888; 0.009276
265.000000; 0.004730; 3.146739; -0.030253; -0.101044
266.000000; 0.001909; 3.144714; -0.016487; 0.009701
267.000000; 0.000955; 3.146096; -0.013871; -0.038607
268.000000; -0.003033; 3.143183; -0.040373; 0.028832
269.000000; -0.006600; 3.141619; -0.036165; 0.006897
270.000000; -0.010064; 3.138228; -0.034541; -0.087466
271.000000; -0.012602; 3.138521; -0.021151; -0.000450
272.000000; -0.013993; 3.138415; -0.000199; -0.041908
273.000000; -0.014559; 3.138521; -0.003348; -0.000560
274.000000; -0.014537; 3.140053; -0.000016; 0.009281
275.000000; -0.015104; 3.138515; 0.000694; -0.003035
276.000000; -0.015033; 3.138475; 0.001451; -0.006655
277.000000; -0.013844; 3.140346; 0.017663; 0.084251
278.000000; -0.012892; 3.140061; 0.006920; 0.000424
279.000000; -0.011044; 3.139964; 0.034148; -0.037103
280.000000; -0.007915; 3.141637; 0.029498; 0.004763
281.000000; -0.004673; 3.143120; 0.039315; 0.009003
282.000000; -0.001505; 3.144611; 0.023243; -0.009416
283.000000; 0.000644; 3.144661; 0.019110; 0.000136
284.000000; 0.002379; 3.143225; 0.016851; 0.038451
285.000000; 0.006585; 3.146231; 0.036938; 0.018892
286.000000; 0.009748; 3.147770; 0.025138; 0.009471
287.000000; 0.011970; 3.149164; 0.026754; -0.038495
288.000000; 0.012934; 3.147687; 0.024857; -0.009618
289.000000; 0.013892; 3.147729; 0.005236; 0.000047
290.000000; 0.013946; 3.147728; 0.000253; 0.000001
291.000000; 0.013901; 3.147728; 0.000496; -0.000000
292.000000; 0.013940; 3.147728; -0.001872; -0.000000
293.000000; 0.013927; 3.148709; 0.001198; 0.098009
294.000000; 0.012919; 3.147733; -0.016501; -0.009154
295.000000; 0.011760; 3.149237; -0.026723; -0.006731
296.000000; 0.008532; 3.147717; -0.036228; -0.003477
297.000000; 0.005313; 3.146197; -0.033583; 0.001333
298.000000; 0.001838; 3.144664; -0.030154; 0.001387
299.000000; -0.002389; 3.143087; -0.037915; -0.009056
300.000000; -0.006819; 3.140160; -0.039450; 0.039851
301.000000; -0.010444; 3.138242; -0.037999; -0.083439
302.000000; -0.012302; 3.139958; -0.011143; -0.038878
303.000000; -0.014625; 3.140056; -0.019982; -0.000521
304.000000; -0.016897; 3.140059; -0.022769; 0.000005
305.000000; -0.018110; 3.139949; -0.000125; -0.041920
306.000000; -0.018817; 3.140056; -0.001134; -0.000560
307.000000; -0.020112; 3.139770; -0.021143; -0.085354
308.000000; -0.020584; 3.140055; 0.001183; -0.000450
309.000000; -0.020974; 3.140589; -0.008186; -0.104313
310.000000; -0.020735; 3.141641; 0.007873; 0.005140
311.000000; -0.020750; 3.141592; -0.000298; -0.000296
312.000000; -0.020748; 3.141593; 0.000004; -0.000001
313.000000; -0.020389; 3.141593; 0.002274; 0.000000
314.000000; -0.019776; 3.140613; 0.005502; -0.098009
315.000000; -0.017499; 3.142979; 0.023320; -0.048421
316.000000; -0.016849; 3.141689; 0.003819; 0.038034
317.000000; -0.014630; 3.143169; 0.016799; 0.009623
318.000000; -0.012300; 3.144610; 0.018984; -0.009898
319.000000; -0.010490; 3.145641; 0.020649; 0.098145
320.000000; -0.009252; 3.144758; -0.001881; 0.038572
321.000000; -0.008031; 3.146244; -0.000160; 0.005822
322.000000; -0.007023; 3.144649; 0.020444; -0.003752
323.000000; -0.005234; 3.146191; 0.015964; -0.001387
324.000000; -0.004165; 3.147739; -0.000355; 0.003443


==> plotData/RealSystemStates2.csv <==
0.000000; -0.023114; 3.138762; -0.000022; 0.075509
1.000000; -0.023862; 3.138025; 0.000608; 0.108446
2.000000; -0.024069; 3.138522; -0.000224; -0.000026
3.000000; -0.024062; 3.138022; 0.003462; 0.107878
4.000000; -0.023225; 3.138523; 0.005400; -0.000016
5.000000; -0.021838; 3.138835; 0.030602; 0.090335
6.000000; -0.018741; 3.140347; 0.039454; 0.084431
7.000000; -0.015018; 3.141497; 0.049985; -0.038040
8.000000; -0.011525; 3.143135; 0.024849; 0.002925
9.000000; -0.007453; 3.144947; 0.054477; 0.084032
10.000000; -0.002440; 3.147994; 0.048972; 0.078107
11.000000; 0.001987; 3.149214; 0.036912; -0.009447
12.000000; 0.004838; 3.149263; 0.029855; 0.000126
13.000000; 0.006384; 3.149213; 0.005104; -0.006626
14.000000; 0.007241; 3.148283; 0.001737; -0.097759
15.000000; 0.008365; 3.147730; 0.014019; -0.000120
16.000000; 0.009266; 3.148322; -0.001838; -0.088946
17.000000; 0.009807; 3.149259; 0.009776; 0.009112
18.000000; 0.009652; 3.149264; -0.002108; 0.000413
19.000000; 0.009517; 3.149263; -0.001560; -0.000001
20.000000; 0.008220; 3.148953; -0.034774; -0.090317
21.000000; 0.005151; 3.147777; -0.021262; 0.009419
22.000000; 0.002206; 3.146218; -0.031265; 0.006192
23.000000; -0.001604; 3.144666; -0.045969; -0.009269
24.000000; -0.005337; 3.143128; -0.028476; 0.000923
25.000000; -0.009643; 3.140001; -0.031902; -0.008710
26.000000; -0.012683; 3.140059; -0.033240; 0.000250
27.000000; -0.016346; 3.138549; -0.035853; 0.006318
28.000000; -0.018974; 3.136993; -0.012653; 0.001367
29.000000; -0.020330; 3.136991; -0.008833; 0.000026
30.000000; -0.020429; 3.138427; 0.000061; -0.038450
31.000000; -0.021340; 3.136949; -0.000103; -0.009616
32.000000; -0.021339; 3.136991; 0.000005; 0.000047
33.000000; -0.021340; 3.135171; 0.000000; -0.083999
34.000000; -0.019080; 3.136982; 0.036138; 0.008853
35.000000; -0.015954; 3.138573; 0.035335; 0.005715
36.000000; -0.012159; 3.140006; 0.037522; -0.010128
37.000000; -0.007620; 3.143453; 0.043128; 0.093220
38.000000; -0.002523; 3.144565; 0.062617; -0.038068
39.000000; 0.002830; 3.147731; 0.052711; 0.012199
40.000000; 0.007412; 3.149312; 0.048301; 0.005735
41.000000; 0.011419; 3.150744; 0.031609; -0.010128
42.000000; 0.013445; 3.150797; 0.016149; 0.000136
43.000000; 0.014266; 3.149223; 0.013140; -0.009082
44.000000; 0.015258; 3.149263; 0.001433; 0.000042
45.000000; 0.015805; 3.147689; 0.015880; -0.009082
46.000000; 0.016634; 3.149260; -0.002733; -0.001317
47.000000; 0.016653; 3.149262; 0.000041; -0.000026
48.000000; 0.015549; 3.149372; -0.025291; 0.041920
49.000000; 0.013643; 3.149265; -0.024054; 0.000560
50.000000; 0.010753; 3.147752; -0.030450; 0.006311
51.000000; 0.006959; 3.146219; -0.040258; 0.006324
52.000000; 0.002967; 3.143684; -0.040958; -0.096643
53.000000; -0.001472; 3.141600; -0.035124; -0.009370
54.000000; -0.005196; 3.140062; -0.036481; -0.009730
55.000000; -0.007348; 3.141877; -0.020480; 0.083567
56.000000; -0.011310; 3.139042; -0.035053; -0.106669
57.000000; -0.014368; 3.138526; -0.016544; -0.000090
58.000000; -0.016280; 3.137043; -0.003764; 0.009831
59.000000; -0.016743; 3.139957; -0.004450; -0.039946
60.000000; -0.018336; 3.138510; -0.012177; -0.004032
61.000000; -0.018631; 3.138524; 0.000625; -0.000022
62.000000; -0.018632; 3.138524; 0.000009; 0.000001
63.000000; -0.018632; 3.138524; -0.000000; 0.000000
64.000000; -0.018069; 3.137995; 0.030622; 0.104325
65.000000; -0.017397; 3.136996; 0.006885; -0.009146
66.000000; -0.014035; 3.138517; 0.042286; 0.008860
67.000000; -0.011386; 3.140057; 0.025498; -0.000923
68.000000; -0.008177; 3.140011; 0.055290; -0.028628
69.000000; -0.002543; 3.143036; 0.063195; -0.035650
70.000000; 0.002254; 3.146475; 0.054843; 0.082139
71.000000; 0.006588; 3.147177; 0.042873; 0.098409
72.000000; 0.010039; 3.147727; 0.027003; 0.000109
73.000000; 0.012640; 3.146246; 0.043022; 0.009870
74.000000; 0.017021; 3.149546; 0.039598; 0.082505
75.000000; 0.020228; 3.150846; 0.026030; 0.005663
76.000000; 0.019592; 3.158169; -0.060001; 0.163427
77.000000; -0.008133; 3.143350; -0.431785; -0.449000
78.000000; -0.051337; 3.085791; -0.244575; -0.504015
79.000000; -0.028966; 3.104109; 0.530876; 0.894557
80.000000; -0.001583; 3.170600; -0.122056; 0.209361
81.000000; -0.045712; 3.115433; -0.500818; -0.856364
82.000000; -0.049015; 3.094432; 0.312210; 0.432489
83.000000; -0.026099; 3.156145; -0.098106; 0.268722
84.000000; -0.070843; 3.107326; -0.566779; -1.056806
85.000000; -0.073401; 3.062838; 0.479486; 0.384720
86.000000; -0.004631; 3.171855; 0.460464; 0.961349
87.000000; -0.026785; 3.162462; -0.621438; -1.080685
88.000000; -0.057058; 3.097630; 0.155966; 0.214050
89.000000; -0.039337; 3.148991; -0.089452; 0.181775
90.000000; -0.078550; 3.098915; -0.447727; -1.033772
91.000000; -0.062039; 3.089689; 0.623329; 0.999669
92.000000; -0.020665; 3.181384; -0.084425; 0.205869
93.000000; -0.073222; 3.112110; -0.624621; -1.236266
94.000000; -0.068436; 3.079535; 0.537741; 0.644128
95.000000; -0.019372; 3.180503; 0.021103; 0.480724
96.000000; -0.069526; 3.129564; -0.766415; -1.348784
97.000000; -0.088593; 3.060298; 0.349762; 0.316800
98.000000; -0.034862; 3.158408; 0.267626; 0.804550
99.000000; -0.068332; 3.141119; -0.700655; -1.042935
100.000000; -0.101606; 3.058930; 0.196716; -0.193507
101.000000; -0.047199; 3.146744; 0.453540; 1.052137
102.000000; -0.066559; 3.154866; -0.635544; -0.789214
103.000000; -0.110580; 3.059054; 0.057731; -0.429540
104.000000; -0.057151; 3.125225; 0.700687; 1.302168
105.000000; -0.046588; 3.182159; -0.390332; -0.316253
106.000000; -0.104014; 3.082145; -0.313396; -0.982744
107.000000; -0.072550; 3.101976; 0.692205; 1.239421
108.000000; -0.043168; 3.182958; -0.212760; 0.237418
109.000000; -0.099238; 3.096361; -0.493651; -1.121265
110.000000; -0.082956; 3.085406; 0.604155; 0.823662
111.000000; -0.041291; 3.176918; -0.069077; 0.252561
112.000000; -0.088112; 3.108881; -0.501484; -1.055327
113.000000; -0.075854; 3.090788; 0.580770; 0.770883
114.000000; -0.032601; 3.184304; -0.046295; 0.439738
115.000000; -0.084471; 3.120203; -0.740264; -1.394489
116.000000; -0.095865; 3.066633; 0.356336; 0.403625
117.000000; -0.047639; 3.160301; 0.169989; 0.655529
118.000000; -0.078524; 3.118289; -0.459456; -0.968017
119.000000; -0.065389; 3.103037; 0.538956; 0.775257
120.000000; -0.029752; 3.188563; -0.126518; 0.338844
121.000000; -0.086819; 3.115552; -0.703632; -1.411556
122.000000; -0.094829; 3.066770; 0.376137; 0.439136
123.000000; -0.046785; 3.160302; 0.162915; 0.655558
124.000000; -0.079275; 3.119455; -0.432162; -0.828525
125.000000; -0.070156; 3.094077; 0.515462; 0.598848
126.000000; -0.021809; 3.185450; 0.086952; 0.578765
127.000000; -0.066746; 3.147254; -0.739691; -1.020422
128.000000; -0.104274; 3.056830; 0.139635; -0.109460
129.000000; -0.052260; 3.134701; 0.563224; 1.117165
130.000000; -0.057947; 3.154800; -0.503074; -0.823656
131.000000; -0.083885; 3.089306; 0.147489; -0.034547
132.000000; -0.050768; 3.150774; 0.188996; 0.556289
133.000000; -0.082490; 3.137714; -0.672489; -0.887770
134.000000; -0.121112; 3.052915; 0.121406; -0.150651
135.000000; -0.070193; 3.127250; 0.577351; 1.181659
136.000000; -0.071450; 3.162746; -0.474788; -0.413796
137.000000; -0.124581; 3.065039; -0.189770; -0.788127
138.000000; -0.086709; 3.097179; 0.701133; 1.187343
139.000000; -0.060987; 3.172997; -0.256506; -0.058587
140.000000; -0.112441; 3.088345; -0.374145; -0.961595
141.000000; -0.088265; 3.088186; 0.655238; 0.968545
142.000000; -0.048168; 3.183905; -0.109290; 0.327038
143.000000; -0.101684; 3.108804; -0.625760; -1.322168
144.000000; -0.096978; 3.078244; 0.511308; 0.709225
145.000000; -0.052653; 3.172826; 0.004300; 0.482061
146.000000; -0.100552; 3.121603; -0.698413; -1.165581
147.000000; -0.116297; 3.056186; 0.342028; 0.221501
148.000000; -0.063564; 3.150736; 0.293954; 0.833775
149.000000; -0.091810; 3.136807; -0.621888; -0.981071
150.000000; -0.121337; 3.057436; 0.193865; -0.200888
151.000000; -0.065883; 3.140347; 0.541818; 1.222822
152.000000; -0.074893; 3.160262; -0.543258; -0.756472
153.000000; -0.119608; 3.067294; 0.000053; -0.507190
154.000000; -0.075145; 3.128613; 0.562560; 1.152520
155.000000; -0.078423; 3.156847; -0.472434; -0.610339
156.000000; -0.119146; 3.069818; 0.007613; -0.407878
157.000000; -0.074233; 3.126849; 0.590858; 1.069153
158.000000; -0.071622; 3.164204; -0.422152; -0.427111
159.000000; -0.113559; 3.079107; -0.048168; -0.391747
160.000000; -0.077919; 3.128789; 0.442645; 0.931740
161.000000; -0.083765; 3.152027; -0.432304; -0.408248
162.000000; -0.130630; 3.066106; -0.144661; -0.681645
163.000000; -0.091072; 3.106927; 0.657970; 1.065553
164.000000; -0.071646; 3.168529; -0.277085; -0.020842
165.000000; -0.124728; 3.085617; -0.403170; -0.881468
166.000000; -0.104591; 3.082600; 0.604305; 0.904189
167.000000; -0.063826; 3.169154; -0.051279; 0.235274
168.000000; -0.110508; 3.108450; -0.606108; -1.158634
169.000000; -0.111356; 3.074757; 0.449070; 0.504627
170.000000; -0.067821; 3.160596; 0.086825; 0.495128
171.000000; -0.105760; 3.116368; -0.570433; -1.097705
172.000000; -0.111690; 3.072764; 0.408572; 0.381036
173.000000; -0.064854; 3.163004; 0.122782; 0.561871
174.000000; -0.103857; 3.122516; -0.625167; -1.094982
175.000000; -0.118403; 3.065913; 0.342480; 0.094901
176.000000; -0.065775; 3.156300; 0.322398; 0.900612
177.000000; -0.091878; 3.143528; -0.613934; -0.973853
178.000000; -0.122045; 3.071189; 0.188406; 0.052173
179.000000; -0.084730; 3.131559; 0.248489; 0.527994
180.000000; -0.086484; 3.137391; -0.162982; -0.135400
181.000000; -0.107250; 3.113102; -0.194619; -0.333554
182.000000; -0.117477; 3.101763; -0.031054; 0.000913
183.000000; -0.115673; 3.102045; 0.077505; 0.093317
184.000000; -0.104165; 3.110341; 0.149902; 0.082113
185.000000; -0.086186; 3.122859; 0.203057; 0.149836
186.000000; -0.065486; 3.138187; 0.196019; 0.147176
187.000000; -0.045561; 3.148811; 0.204758; 0.135169
188.000000; -0.028354; 3.155223; 0.153356; -0.055414
189.000000; -0.014827; 3.158522; 0.122631; 0.008322
190.000000; -0.003071; 3.161019; 0.101047; 0.106850
191.000000; 0.005368; 3.161533; 0.070512; 0.000077
192.000000; 0.011267; 3.160003; 0.048576; 0.001378
193.000000; 0.015959; 3.158456; 0.035717; -0.003443
194.000000; 0.018099; 3.155905; 0.013557; -0.103305
195.000000; 0.019096; 3.154421; -0.001052; -0.097853
196.000000; 0.019231; 3.153866; -0.001538; -0.000140
197.000000; 0.018431; 3.152355; -0.002760; 0.006295
198.000000; 0.016666; 3.152331; -0.033381; 0.000008
199.000000; 0.011124; 3.147356; -0.059444; -0.098354
200.000000; 0.004974; 3.143656; -0.057580; -0.097065
201.000000; -0.000700; 3.140121; -0.052673; 0.029545
202.000000; -0.005939; 3.136661; -0.050814; -0.088714
203.000000; -0.009001; 3.136989; -0.026430; -0.000150
204.000000; -0.010471; 3.138810; -0.006496; 0.084013
205.000000; -0.011789; 3.138527; -0.005886; 0.000423
206.000000; -0.012665; 3.140069; -0.013989; 0.003458
207.000000; -0.013561; 3.140059; -0.005480; 0.000027
208.000000; -0.013809; 3.140059; -0.000057; -0.000000
209.000000; -0.013809; 3.140059; -0.000002; -0.000000
210.000000; -0.013809; 3.138478; 0.000000; -0.005269
211.000000; -0.012699; 3.140009; -0.001337; -0.009573
212.000000; -0.011423; 3.138514; 0.023969; -0.003332
213.000000; -0.008401; 3.140034; 0.031141; -0.006341
214.000000; -0.004524; 3.143039; 0.042077; -0.034988
215.000000; -0.000620; 3.144705; 0.038718; 0.004764
216.000000; 0.002760; 3.146142; 0.031410; -0.010122
217.000000; 0.005787; 3.146195; 0.033055; 0.000136
218.000000; 0.008653; 3.147726; 0.023001; -0.001357
219.000000; 0.010441; 3.147728; 0.015950; -0.000027
220.000000; 0.011504; 3.145909; 0.005522; -0.084000
221.000000; 0.013585; 3.147773; 0.021787; 0.004846
222.000000; 0.015481; 3.149548; 0.021427; 0.083735
223.000000; 0.016190; 3.149266; 0.001472; 0.000422
224.000000; 0.016153; 3.149263; 0.000005; -0.000012
225.000000; 0.016251; 3.149263; -0.001535; -0.000000
226.000000; 0.016181; 3.150790; -0.006923; 0.009275
227.000000; 0.014915; 3.149288; -0.003588; 0.006751
228.000000; 0.013006; 3.149793; -0.036270; -0.104318
229.000000; 0.008857; 3.147781; -0.038432; 0.009720
230.000000; 0.004793; 3.144377; -0.039119; -0.082798
231.000000; 0.000436; 3.143130; -0.048901; -0.009672
232.000000; -0.003566; 3.142145; -0.048578; -0.098432
233.000000; -0.008175; 3.140013; -0.044107; -0.005389
234.000000; -0.012329; 3.138479; -0.036367; -0.005012
235.000000; -0.015517; 3.136997; -0.030056; -0.008997
236.000000; -0.016841; 3.138562; -0.018892; 0.008650
237.000000; -0.017786; 3.140053; -0.007400; 0.009234
238.000000; -0.019392; 3.140060; -0.015813; 0.000433
239.000000; -0.020293; 3.139465; -0.000362; 0.088925
240.000000; -0.020674; 3.140057; -0.005946; 0.000163
241.000000; -0.020725; 3.139078; -0.000046; -0.097988
242.000000; -0.020223; 3.140008; 0.000309; -0.009971
243.000000; -0.020225; 3.138530; -0.000007; -0.009158
244.000000; -0.018163; 3.140051; 0.021092; 0.008842
245.000000; -0.017204; 3.138479; 0.020890; -0.004833
246.000000; -0.014017; 3.140008; 0.028703; -0.009574
247.000000; -0.010194; 3.142612; 0.032718; 0.107230
248.000000; -0.005990; 3.144946; 0.055976; 0.084081
249.000000; -0.001355; 3.147154; 0.041674; 0.092134
250.000000; 0.002375; 3.149308; 0.028072; 0.005370


==> plotData/RealSystemSumPriorities.csv <==
0.000000; 8.000000
1.000000; 11.000000
2.000000; 11.000000
3.000000; 12.000000
4.000000; 9.000000
5.000000; 9.000000
6.000000; 10.000000
7.000000; 11.000000
8.000000; 11.000000
9.000000; 11.000000
10.000000; 9.000000
11.000000; 6.000000
12.000000; 6.000000
13.000000; 3.000000
14.000000; 4.000000
15.000000; 3.000000
16.000000; 2.000000
17.000000; 1.000000
18.000000; 1.000000
19.000000; 1.000000
20.000000; 1.000000
21.000000; 2.000000
22.000000; 3.000000
23.000000; 5.000000
24.000000; 5.000000
25.000000; 5.000000
26.000000; 6.000000
27.000000; 8.000000
28.000000; 8.000000
29.000000; 8.000000
30.000000; 8.000000
31.000000; 7.000000
32.000000; 6.000000
33.000000; 5.000000
34.000000; 4.000000
35.000000; 4.000000
36.000000; 3.000000
37.000000; 1.000000
38.000000; 4.000000
39.000000; 4.000000
40.000000; 4.000000
41.000000; 4.000000
42.000000; 4.000000
43.000000; 3.000000
44.000000; 3.000000
45.000000; 3.000000
46.000000; 3.000000
47.000000; 3.000000
48.000000; 3.000000
49.000000; 4.000000
50.000000; 4.000000
51.000000; 5.000000
52.000000; 5.000000
53.000000; 5.000000
54.000000; 5.000000
55.000000; 9.000000
56.000000; 9.000000
57.000000; 9.000000
58.000000; 6.000000
59.000000; 5.000000
60.000000; 5.000000
61.000000; 4.000000
62.000000; 4.000000
63.000000; 4.000000
64.000000; 4.000000
65.000000; 0.000000
66.000000; 0.000000
67.000000; 0.000000
68.000000; 3.000000
69.000000; 5.000000
70.000000; 6.000000
71.000000; 6.000000
72.000000; 6.000000
73.000000; 6.000000
74.000000; 8.000000
75.000000; 8.000000
76.000000; 48.000000
77.000000; 71.000000
78.000000; 127.000000
79.000000; 129.000000
80.000000; 270.000000
81.000000; 307.000000
82.000000; 318.000000
83.000000; 475.000000
84.000000; 525.000000
85.000000; 646.000000
86.000000; 788.000000
87.000000; 774.000000
88.000000; 740.000000
89.000000; 840.000000
90.000000; 806.000000
91.000000; 780.000000
92.000000; 959.000000
93.000000; 887.000000
94.000000; 878.000000
95.000000; 1012.000000
96.000000; 901.000000
97.000000; 991.000000
98.000000; 1203.000000
99.000000; 1106.000000
100.000000; 1253.000000
101.000000; 1497.000000
102.000000; 1338.000000
103.000000; 1508.000000
104.000000; 1677.000000
105.000000; 1552.000000
106.000000; 1736.000000
107.000000; 1746.000000
108.000000; 1764.000000
109.000000; 2012.000000
110.000000; 1767.000000
111.000000; 1733.000000
112.000000; 1792.000000
113.000000; 1555.000000
114.000000; 1598.000000
115.000000; 1643.000000
116.000000; 1440.000000
117.000000; 1565.000000
118.000000; 1385.000000
119.000000; 1138.000000
120.000000; 1383.000000
121.000000; 1407.000000
122.000000; 1364.000000
123.000000; 1592.000000
124.000000; 1388.000000
125.000000; 1245.000000
126.000000; 1448.000000
127.000000; 1226.000000
128.000000; 1330.000000
129.000000; 1429.000000
130.000000; 1185.000000
131.000000; 1016.000000
132.000000; 1092.000000
133.000000; 862.000000
134.000000; 979.000000
135.000000; 1072.000000
136.000000; 917.000000
137.000000; 1160.000000
138.000000; 1085.000000
139.000000; 1156.000000
140.000000; 1313.000000
141.000000; 1245.000000
142.000000; 1377.000000
143.000000; 1601.000000
144.000000; 1450.000000
145.000000; 1580.000000
146.000000; 1542.000000
147.000000; 1401.000000
148.000000; 1545.000000
149.000000; 1375.000000
150.000000; 1462.000000
151.000000; 1709.000000
152.000000; 1469.000000
153.000000; 1484.000000
154.000000; 1696.000000
155.000000; 1483.000000
156.000000; 1612.000000
157.000000; 1586.000000
158.000000; 1419.000000
159.000000; 1545.000000
160.000000; 1385.000000
161.000000; 1197.000000
162.000000; 1437.000000
163.000000; 1258.000000
164.000000; 1219.000000
165.000000; 1281.000000
166.000000; 1097.000000
167.000000; 1201.000000
168.000000; 1169.000000
169.000000; 1066.000000
170.000000; 1186.000000
171.000000; 1157.000000
172.000000; 955.000000
173.000000; 1134.000000
174.000000; 970.000000
175.000000; 992.000000
176.000000; 1240.000000
177.000000; 1060.000000
178.000000; 1091.000000
179.000000; 1131.000000
180.000000; 931.000000
181.000000; 893.000000
182.000000; 842.000000
183.000000; 587.000000
184.000000; 561.000000
185.000000; 435.000000
186.000000; 180.000000
187.000000; 168.000000
188.000000; 90.000000
189.000000; 19.000000
190.000000; 6.000000
191.000000; 6.000000
192.000000; 4.000000
193.000000; 4.000000
194.000000; 6.000000
195.000000; 7.000000
196.000000; 7.000000
197.000000; 7.000000
198.000000; 5.000000
199.000000; 5.000000
200.000000; 3.000000
201.000000; 4.000000
202.000000; 4.000000
203.000000; 4.000000
204.000000; 4.000000
205.000000; 3.000000
206.000000; 3.000000
207.000000; 3.000000
208.000000; 3.000000
209.000000; 3.000000
210.000000; 3.000000
211.000000; 2.000000
212.000000; 2.000000
213.000000; 2.000000
214.000000; 2.000000
215.000000; 2.000000
216.000000; 2.000000
217.000000; 2.000000
218.000000; 2.000000
219.000000; 2.000000
220.000000; 5.000000
221.000000; 5.000000
222.000000; 5.000000
223.000000; 5.000000
224.000000; 3.000000
225.000000; 3.000000
226.000000; 3.000000
227.000000; 3.000000
228.000000; 3.000000
229.000000; 5.000000
230.000000; 2.000000
231.000000; 2.000000
232.000000; 2.000000
233.000000; 2.000000
234.000000; 2.000000
235.000000; 2.000000
236.000000; 2.000000
237.000000; 2.000000
238.000000; 2.000000
239.000000; 1.000000
240.000000; 1.000000
241.000000; 3.000000
242.000000; 3.000000
243.000000; 3.000000
244.000000; 3.000000
245.000000; 3.000000
246.000000; 3.000000
247.000000; 4.000000
248.000000; 4.000000
249.000000; 3.000000
250.000000; 3.000000


==> plotData/RealSystemSumPriorities2.csv <==
0.000000; 8.000000
1.000000; 11.000000
2.000000; 11.000000
3.000000; 12.000000
4.000000; 9.000000
5.000000; 9.000000
6.000000; 10.000000
7.000000; 11.000000
8.000000; 11.000000
9.000000; 11.000000
10.000000; 9.000000
11.000000; 6.000000
12.000000; 6.000000
13.000000; 3.000000
14.000000; 4.000000
15.000000; 3.000000
16.000000; 2.000000
17.000000; 1.000000
18.000000; 1.000000
19.000000; 1.000000
20.000000; 1.000000
21.000000; 2.000000
22.000000; 3.000000
23.000000; 5.000000
24.000000; 5.000000
25.000000; 5.000000
26.000000; 6.000000
27.000000; 8.000000
28.000000; 8.000000
29.000000; 8.000000
30.000000; 8.000000
31.000000; 7.000000
32.000000; 6.000000
33.000000; 5.000000
34.000000; 4.000000
35.000000; 4.000000
36.000000; 3.000000
37.000000; 1.000000
38.000000; 4.000000
39.000000; 4.000000
40.000000; 4.000000
41.000000; 4.000000
42.000000; 4.000000
43.000000; 3.000000
44.000000; 3.000000
45.000000; 3.000000
46.000000; 3.000000
47.000000; 3.000000
48.000000; 3.000000
49.000000; 4.000000
50.000000; 4.000000
51.000000; 5.000000
52.000000; 5.000000
53.000000; 5.000000
54.000000; 5.000000
55.000000; 9.000000
56.000000; 9.000000
57.000000; 9.000000
58.000000; 6.000000
59.000000; 5.000000
60.000000; 5.000000
61.000000; 4.000000
62.000000; 4.000000
63.000000; 4.000000
64.000000; 4.000000
65.000000; 0.000000
66.000000; 0.000000
67.000000; 0.000000
68.000000; 3.000000
69.000000; 5.000000
70.000000; 6.000000
71.000000; 6.000000
72.000000; 6.000000
73.000000; 6.000000
74.000000; 8.000000
75.000000; 8.000000
76.000000; 48.000000
77.000000; 71.000000
78.000000; 127.000000
79.000000; 129.000000
80.000000; 270.000000
81.000000; 307.000000
82.000000; 318.000000
83.000000; 475.000000
84.000000; 525.000000
85.000000; 646.000000
86.000000; 788.000000
87.000000; 774.000000
88.000000; 740.000000
89.000000; 840.000000
90.000000; 806.000000
91.000000; 780.000000
92.000000; 959.000000
93.000000; 887.000000
94.000000; 878.000000
95.000000; 1012.000000
96.000000; 901.000000
97.000000; 991.000000
98.000000; 1203.000000
99.000000; 1106.000000
100.000000; 1253.000000
101.000000; 1497.000000
102.000000; 1338.000000
103.000000; 1508.000000
104.000000; 1677.000000
105.000000; 1552.000000
106.000000; 1736.000000
107.000000; 1746.000000
108.000000; 1764.000000
109.000000; 2012.000000
110.000000; 1767.000000
111.000000; 1733.000000
112.000000; 1792.000000
113.000000; 1555.000000
114.000000; 1598.000000
115.000000; 1643.000000
116.000000; 1440.000000
117.000000; 1565.000000
118.000000; 1385.000000
119.000000; 1138.000000
120.000000; 1383.000000
121.000000; 1407.000000
122.000000; 1364.000000
123.000000; 1592.000000
124.000000; 1388.000000
125.000000; 1245.000000
126.000000; 1448.000000
127.000000; 1226.000000
128.000000; 1330.000000
129.000000; 1429.000000
130.000000; 1185.000000
131.000000; 1016.000000
132.000000; 1092.000000
133.000000; 862.000000
134.000000; 979.000000
135.000000; 1072.000000
136.000000; 917.000000
137.000000; 1160.000000
138.000000; 1085.000000
139.000000; 1156.000000
140.000000; 1313.000000
141.000000; 1245.000000
142.000000; 1377.000000
143.000000; 1601.000000
144.000000; 1450.000000
145.000000; 1580.000000
146.000000; 1542.000000
147.000000; 1401.000000
148.000000; 1545.000000
149.000000; 1375.000000
150.000000; 1462.000000
151.000000; 1709.000000
152.000000; 1469.000000
153.000000; 1484.000000
154.000000; 1696.000000
155.000000; 1483.000000
156.000000; 1612.000000
157.000000; 1586.000000
158.000000; 1419.000000
159.000000; 1545.000000
160.000000; 1385.000000
161.000000; 1197.000000
162.000000; 1437.000000
163.000000; 1258.000000
164.000000; 1219.000000
165.000000; 1281.000000
166.000000; 1097.000000
167.000000; 1201.000000
168.000000; 1169.000000
169.000000; 1066.000000
170.000000; 1186.000000
171.000000; 1157.000000
172.000000; 955.000000
173.000000; 1134.000000
174.000000; 970.000000
175.000000; 992.000000
176.000000; 1240.000000
177.000000; 1060.000000
178.000000; 1091.000000
179.000000; 1131.000000
180.000000; 931.000000
181.000000; 893.000000
182.000000; 842.000000
183.000000; 587.000000
184.000000; 561.000000
185.000000; 435.000000
186.000000; 180.000000
187.000000; 168.000000
188.000000; 90.000000
189.000000; 19.000000
190.000000; 6.000000
191.000000; 6.000000
192.000000; 4.000000
193.000000; 4.000000
194.000000; 6.000000
195.000000; 7.000000
196.000000; 7.000000
197.000000; 7.000000
198.000000; 5.000000
199.000000; 5.000000
200.000000; 3.000000
201.000000; 4.000000
202.000000; 4.000000
203.000000; 4.000000
204.000000; 4.000000
205.000000; 3.000000
206.000000; 3.000000
207.000000; 3.000000
208.000000; 3.000000
209.000000; 3.000000
210.000000; 3.000000
211.000000; 2.000000
212.000000; 2.000000
213.000000; 2.000000
214.000000; 2.000000
215.000000; 2.000000
216.000000; 2.000000
217.000000; 2.000000
218.000000; 2.000000
219.000000; 2.000000
220.000000; 5.000000
221.000000; 5.000000
222.000000; 5.000000
223.000000; 5.000000
224.000000; 3.000000
225.000000; 3.000000
226.000000; 3.000000
227.000000; 3.000000
228.000000; 3.000000
229.000000; 5.000000
230.000000; 2.000000
231.000000; 2.000000
232.000000; 2.000000
233.000000; 2.000000
234.000000; 2.000000
235.000000; 2.000000
236.000000; 2.000000
237.000000; 2.000000
238.000000; 2.000000
239.000000; 1.000000
240.000000; 1.000000
241.000000; 3.000000
242.000000; 3.000000
243.000000; 3.000000
244.000000; 3.000000
245.000000; 3.000000
246.000000; 3.000000
247.000000; 4.000000
248.000000; 4.000000
249.000000; 3.000000
250.000000; 3.000000


==> plotData/RealSystemTriggerds.csv <==
0.000000; 0.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.000000
12.000000; 0.000000
13.000000; 0.000000
14.000000; 1.000000
15.000000; 0.000000
16.000000; 0.000000
17.000000; 0.000000
18.000000; 0.000000
19.000000; 1.000000
20.000000; 0.000000
21.000000; 0.000000
22.000000; 0.000000
23.000000; 0.000000
24.000000; 1.000000
25.000000; 0.000000
26.000000; 0.000000
27.000000; 0.000000
28.000000; 0.000000
29.000000; 0.000000
30.000000; 0.000000
31.000000; 0.000000
32.000000; 0.000000
33.000000; 0.000000
34.000000; 0.000000
35.000000; 0.000000
36.000000; 0.000000
37.000000; 0.000000
38.000000; 0.000000
39.000000; 0.000000
40.000000; 0.000000
41.000000; 1.000000
42.000000; 0.000000
43.000000; 0.000000
44.000000; 0.000000
45.000000; 0.000000
46.000000; 1.000000
47.000000; 0.000000
48.000000; 0.000000
49.000000; 0.000000
50.000000; 0.000000
51.000000; 0.000000
52.000000; 0.000000
53.000000; 0.000000
54.000000; 0.000000
55.000000; 1.000000
56.000000; 0.000000
57.000000; 0.000000
58.000000; 0.000000
59.000000; 0.000000
60.000000; 1.000000
61.000000; 0.000000
62.000000; 0.000000
63.000000; 1.000000
64.000000; 1.000000
65.000000; 0.000000
66.000000; 0.000000
67.000000; 1.000000
68.000000; 0.000000
69.000000; 0.000000
70.000000; 1.000000
71.000000; 0.000000
72.000000; 0.000000
73.000000; 1.000000
74.000000; 0.000000
75.000000; 0.000000
76.000000; 0.000000
77.000000; 0.000000
78.000000; 0.000000
79.000000; 0.000000
80.000000; 0.000000
81.000000; 1.000000
82.000000; 0.000000
83.000000; 0.000000
84.000000; 1.000000
85.000000; 0.000000
86.000000; 0.000000
87.000000; 0.000000
88.000000; 0.000000
89.000000; 1.000000
90.000000; 1.000000
91.000000; 1.000000
92.000000; 1.000000
93.000000; 1.000000
94.000000; 1.000000
95.000000; 1.000000
96.000000; 1.000000
97.000000; 1.000000
98.000000; 1.000000
99.000000; 1.000000
100.000000; 1.000000
101.000000; 1.000000
102.000000; 1.000000
103.000000; 1.000000
104.000000; 1.000000
105.000000; 1.000000
106.000000; 1.000000
107.000000; 1.000000
108.000000; 1.000000
109.000000; 1.000000
110.000000; 1.000000
111.000000; 1.000000
112.000000; 1.000000
113.000000; 1.000000
114.000000; 1.000000
115.000000; 1.000000
116.000000; 1.000000
117.000000; 1.000000
118.000000; 1.000000
119.000000; 0.000000
120.000000; 0.000000
121.000000; 0.000000
122.000000; 0.000000
123.000000; 0.000000
124.000000; 0.000000
125.000000; 0.000000
126.000000; 0.000000
127.000000; 0.000000
128.000000; 0.000000
129.000000; 0.000000
130.000000; 0.000000
131.000000; 0.000000
132.000000; 0.000000
133.000000; 0.000000
134.000000; 1.000000
135.000000; 0.000000
136.000000; 1.000000
137.000000; 0.000000
138.000000; 0.000000
139.000000; 0.000000
140.000000; 0.000000
141.000000; 0.000000
142.000000; 0.000000
143.000000; 1.000000
144.000000; 0.000000
145.000000; 0.000000
146.000000; 0.000000
147.000000; 0.000000
148.000000; 1.000000
149.000000; 0.000000
150.000000; 0.000000
151.000000; 0.000000
152.000000; 1.000000
153.000000; 0.000000
154.000000; 0.000000
155.000000; 0.000000
156.000000; 1.000000
157.000000; 1.000000
158.000000; 0.000000
159.000000; 0.000000
160.000000; 0.000000
161.000000; 1.000000
162.000000; 0.000000
163.000000; 0.000000
164.000000; 0.000000
165.000000; 0.000000
166.000000; 0.000000
167.000000; 0.000000
168.000000; 0.000000
169.000000; 0.000000
170.000000; 0.000000
171.000000; 0.000000
172.000000; 0.000000
173.000000; 0.000000
174.000000; 0.000000
175.000000; 0.000000
176.000000; 1.000000
177.000000; 0.000000
178.000000; 0.000000
179.000000; 1.000000
180.000000; 0.000000
181.000000; 0.000000
182.000000; 0.000000
183.000000; 0.000000
184.000000; 0.000000
185.000000; 1.000000
186.000000; 0.000000
187.000000; 0.000000
188.000000; 0.000000
189.000000; 0.000000
190.000000; 0.000000
191.000000; 0.000000
192.000000; 1.000000
193.000000; 1.000000
194.000000; 1.000000
195.000000; 1.000000
196.000000; 1.000000
197.000000; 1.000000
198.000000; 1.000000
199.000000; 1.000000
200.000000; 1.000000
201.000000; 1.000000
202.000000; 1.000000
203.000000; 1.000000
204.000000; 1.000000
205.000000; 1.000000
206.000000; 1.000000
207.000000; 1.000000
208.000000; 1.000000
209.000000; 1.000000
210.000000; 1.000000
211.000000; 1.000000
212.000000; 1.000000
213.000000; 1.000000
214.000000; 1.000000
215.000000; 1.000000
216.000000; 1.000000
217.000000; 1.000000
218.000000; 0.000000
219.000000; 1.000000
220.000000; 0.000000
221.000000; 0.000000
222.000000; 0.000000
223.000000; 0.000000
224.000000; 0.000000
225.000000; 0.000000
226.000000; 0.000000
227.000000; 0.000000
228.000000; 0.000000
229.000000; 0.000000
230.000000; 1.000000
231.000000; 0.000000
232.000000; 1.000000
233.000000; 1.000000
234.000000; 0.000000
235.000000; 0.000000
236.000000; 0.000000
237.000000; 0.000000
238.000000; 0.000000
239.000000; 0.000000
240.000000; 0.000000
241.000000; 0.000000
242.000000; 0.000000
243.000000; 1.000000
244.000000; 0.000000
245.000000; 0.000000
246.000000; 1.000000
247.000000; 0.000000
248.000000; 0.000000
249.000000; 0.000000
250.000000; 0.000000
251.000000; 0.000000
252.000000; 0.000000
253.000000; 0.000000
254.000000; 0.000000
255.000000; 0.000000
256.000000; 0.000000
257.000000; 0.000000
258.000000; 1.000000
259.000000; 0.000000
260.000000; 0.000000
261.000000; 0.000000
262.000000; 0.000000
263.000000; 0.000000
264.000000; 0.000000
265.000000; 0.000000
266.000000; 0.000000
267.000000; 0.000000
268.000000; 0.000000
269.000000; 1.000000
270.000000; 0.000000
271.000000; 0.000000
272.000000; 0.000000
273.000000; 0.000000
274.000000; 0.000000
275.000000; 0.000000
276.000000; 0.000000
277.000000; 0.000000
278.000000; 0.000000
279.000000; 0.000000
280.000000; 1.000000
281.000000; 0.000000
282.000000; 0.000000
283.000000; 0.000000
284.000000; 0.000000
285.000000; 0.000000
286.000000; 0.000000
287.000000; 0.000000
288.000000; 0.000000
289.000000; 0.000000
290.000000; 0.000000
291.000000; 0.000000
292.000000; 0.000000
293.000000; 0.000000
294.000000; 1.000000
295.000000; 0.000000
296.000000; 0.000000
297.000000; 0.000000
298.000000; 0.000000
299.000000; 0.000000
300.000000; 0.000000
301.000000; 0.000000
302.000000; 0.000000
303.000000; 0.000000
304.000000; 0.000000
305.000000; 0.000000
306.000000; 0.000000
307.000000; 0.000000
308.000000; 0.000000
309.000000; 0.000000
310.000000; 1.000000
311.000000; 0.000000
312.000000; 0.000000
313.000000; 0.000000
314.000000; 0.000000
315.000000; 1.000000
316.000000; 0.000000
317.000000; 0.000000
318.000000; 0.000000
319.000000; 1.000000
320.000000; 0.000000
321.000000; 0.000000
322.000000; 0.000000
323.000000; 0.000000
324.000000; 0.000000


==> plotData/RealSystemTriggerds2.csv <==
0.000000; 0.000000
1.000000; 1.000000
2.000000; 1.000000
3.000000; 0.000000
4.000000; 1.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.000000
12.000000; 0.000000
13.000000; 0.000000
14.000000; 0.000000
15.000000; 0.000000
16.000000; 0.000000
17.000000; 0.000000
18.000000; 0.000000
19.000000; 0.000000
20.000000; 0.000000
21.000000; 0.000000
22.000000; 0.000000
23.000000; 0.000000
24.000000; 1.000000
25.000000; 0.000000
26.000000; 0.000000
27.000000; 0.000000
28.000000; 1.000000
29.000000; 0.000000
30.000000; 0.000000
31.000000; 0.000000
32.000000; 0.000000
33.000000; 0.000000
34.000000; 0.000000
35.000000; 0.000000
36.000000; 0.000000
37.000000; 0.000000
38.000000; 0.000000
39.000000; 1.000000
40.000000; 0.000000
41.000000; 0.000000
42.000000; 0.000000
43.000000; 0.000000
44.000000; 0.000000
45.000000; 0.000000
46.000000; 0.000000
47.000000; 0.000000
48.000000; 0.000000
49.000000; 1.000000
50.000000; 0.000000
51.000000; 0.000000
52.000000; 0.000000
53.000000; 0.000000
54.000000; 0.000000
55.000000; 0.000000
56.000000; 1.000000
57.000000; 0.000000
58.000000; 0.000000
59.000000; 0.000000
60.000000; 0.000000
61.000000; 0.000000
62.000000; 0.000000
63.000000; 0.000000
64.000000; 0.000000
65.000000; 0.000000
66.000000; 0.000000
67.000000; 0.000000
68.000000; 0.000000
69.000000; 1.000000
70.000000; 1.000000
71.000000; 0.000000
72.000000; 0.000000
73.000000; 0.000000
74.000000; 0.000000
75.000000; 0.000000
76.000000; 0.000000
77.000000; 1.000000
78.000000; 1.000000
79.000000; 1.000000
80.000000; 1.000000
81.000000; 1.000000
82.000000; 1.000000
83.000000; 1.000000
84.000000; 1.000000
85.000000; 1.000000
86.000000; 1.000000
87.000000; 1.000000
88.000000; 1.000000
89.000000; 1.000000
90.000000; 1.000000
91.000000; 1.000000
92.000000; 1.000000
93.000000; 1.000000
94.000000; 1.000000
95.000000; 1.000000
96.000000; 1.000000
97.000000; 1.000000
98.000000; 1.000000
99.000000; 1.000000
100.000000; 1.000000
101.000000; 1.000000
102.000000; 1.000000
103.000000; 1.000000
104.000000; 1.000000
105.000000; 1.000000
106.000000; 1.000000
107.000000; 1.000000
108.000000; 1.000000
109.000000; 1.000000
110.000000; 1.000000
111.000000; 1.000000
112.000000; 1.000000
113.000000; 1.000000
114.000000; 1.000000
115.000000; 1.000000
116.000000; 1.000000
117.000000; 1.000000
118.000000; 1.000000
119.000000; 1.000000
120.000000; 1.000000
121.000000; 1.000000
122.000000; 1.000000
123.000000; 1.000000
124.000000; 1.000000
125.000000; 1.000000
126.000000; 1.000000
127.000000; 1.000000
128.000000; 1.000000
129.000000; 1.000000
130.000000; 1.000000
131.000000; 1.000000
132.000000; 1.000000
133.000000; 1.000000
134.000000; 1.000000
135.000000; 1.000000
136.000000; 1.000000
137.000000; 1.000000
138.000000; 1.000000
139.000000; 1.000000
140.000000; 1.000000
141.000000; 1.000000
142.000000; 1.000000
143.000000; 1.000000
144.000000; 1.000000
145.000000; 1.000000
146.000000; 1.000000
147.000000; 1.000000
148.000000; 1.000000
149.000000; 1.000000
150.000000; 1.000000
151.000000; 1.000000
152.000000; 1.000000
153.000000; 1.000000
154.000000; 1.000000
155.000000; 1.000000
156.000000; 1.000000
157.000000; 1.000000
158.000000; 1.000000
159.000000; 1.000000
160.000000; 1.000000
161.000000; 1.000000
162.000000; 1.000000
163.000000; 1.000000
164.000000; 1.000000
165.000000; 1.000000
166.000000; 1.000000
167.000000; 1.000000
168.000000; 1.000000
169.000000; 1.000000
170.000000; 1.000000
171.000000; 1.000000
172.000000; 1.000000
173.000000; 1.000000
174.000000; 1.000000
175.000000; 1.000000
176.000000; 1.000000
177.000000; 1.000000
178.000000; 1.000000
179.000000; 1.000000
180.000000; 1.000000
181.000000; 1.000000
182.000000; 0.000000
183.000000; 1.000000
184.000000; 0.000000
185.000000; 0.000000
186.000000; 0.000000
187.000000; 0.000000
188.000000; 0.000000
189.000000; 0.000000
190.000000; 0.000000
191.000000; 1.000000
192.000000; 0.000000
193.000000; 0.000000
194.000000; 0.000000
195.000000; 1.000000
196.000000; 0.000000
197.000000; 0.000000
198.000000; 0.000000
199.000000; 0.000000
200.000000; 0.000000
201.000000; 0.000000
202.000000; 0.000000
203.000000; 0.000000
204.000000; 0.000000
205.000000; 1.000000
206.000000; 0.000000
207.000000; 0.000000
208.000000; 0.000000
209.000000; 0.000000
210.000000; 0.000000
211.000000; 0.000000
212.000000; 0.000000
213.000000; 0.000000
214.000000; 0.000000
215.000000; 1.000000
216.000000; 0.000000
217.000000; 0.000000
218.000000; 0.000000
219.000000; 0.000000
220.000000; 0.000000
221.000000; 1.000000
222.000000; 0.000000
223.000000; 0.000000
224.000000; 0.000000
225.000000; 0.000000
226.000000; 0.000000
227.000000; 0.000000
228.000000; 0.000000
229.000000; 0.000000
230.000000; 1.000000
231.000000; 0.000000
232.000000; 0.000000
233.000000; 0.000000
234.000000; 0.000000
235.000000; 0.000000
236.000000; 0.000000
237.000000; 0.000000
238.000000; 0.000000
239.000000; 0.000000
240.000000; 0.000000
241.000000; 0.000000
242.000000; 1.000000
243.000000; 0.000000
244.000000; 0.000000
245.000000; 0.000000
246.000000; 0.000000
247.000000; 0.000000
248.000000; 0.000000
249.000000; 0.000000
250.000000; 0.000000


==> plotData/StatesSimulation.csv <==
0.000000; 0.000000
1.000000; 0.057057
2.000000; 0.032918
3.000000; 0.018098
4.000000; -0.012373
5.000000; -0.040477
6.000000; -0.025809
7.000000; -0.038649
8.000000; -0.046143
9.000000; -0.048261
10.000000; -0.014210
11.000000; -0.031182
12.000000; -0.041213
13.000000; -0.018065
14.000000; -0.010923
15.000000; 0.018145
16.000000; 0.012759
17.000000; 0.003230
18.000000; -0.016531
19.000000; -0.037323
20.000000; -0.056147
21.000000; -0.079994
22.000000; -0.091558
23.000000; -0.098366
24.000000; -0.077643
25.000000; -0.056535
26.000000; -0.061596
27.000000; -0.063754
28.000000; -0.033007
29.000000; -0.017168
30.000000; -0.040838
31.000000; -0.046650
32.000000; -0.038638
33.000000; -0.017870
34.000000; -0.041641
35.000000; -0.038811
36.000000; -0.030356
37.000000; -0.029610
38.000000; -0.056943
39.000000; -0.075570
40.000000; -0.082196
41.000000; -0.114316
42.000000; -0.130648
43.000000; -0.143674
44.000000; -0.166910
45.000000; -0.139623
46.000000; -0.150269
47.000000; -0.186328
48.000000; -0.199049
49.000000; -0.227108
50.000000; -0.266649
51.000000; -0.251667
52.000000; -0.252014
53.000000; -0.285156
54.000000; -0.321540
55.000000; -0.347266
56.000000; -0.377998
57.000000; -0.396981
58.000000; -0.398551
59.000000; -0.425289
60.000000; -0.432412
61.000000; -0.464425
62.000000; -0.441236
63.000000; -0.432024
64.000000; -0.427569
65.000000; -0.418203
66.000000; -0.426633
67.000000; -0.439981
68.000000; -0.472451
69.000000; -0.458503
70.000000; -0.450960
71.000000; -0.453926
72.000000; -0.420258
73.000000; -0.403948
74.000000; -0.403821
75.000000; -0.415966
76.000000; -0.426779
77.000000; -0.421162
78.000000; -0.411058
79.000000; -0.372966
80.000000; -0.367297
81.000000; -0.323097
82.000000; -0.322965
83.000000; -0.281856
84.000000; -0.255441
85.000000; -0.199477
86.000000; -0.183025
87.000000; -0.179411
88.000000; -0.150126
89.000000; -0.136098
90.000000; -0.132005
91.000000; -0.147085
92.000000; -0.143813
93.000000; -0.133479
94.000000; -0.086958
95.000000; -0.069918
96.000000; -0.057359
97.000000; -0.030328
98.000000; 0.001400
99.000000; 0.053881
100.000000; 0.068798
101.000000; 0.098648
102.000000; 0.086881
103.000000; 0.045364
104.000000; 0.024392
105.000000; 0.007618
106.000000; 0.016924
107.000000; 0.043735
108.000000; 0.054508
109.000000; 0.068394
110.000000; 0.092267
111.000000; 0.076332
112.000000; 0.063918
113.000000; 0.044507
114.000000; 0.041836
115.000000; 0.038839
116.000000; 0.071213
117.000000; 0.058915
118.000000; 0.089308
119.000000; 0.088432
120.000000; 0.119344
121.000000; 0.094378
122.000000; 0.113094
123.000000; 0.144073
124.000000; 0.124132
125.000000; 0.144149
126.000000; 0.121723
127.000000; 0.106254
128.000000; 0.093517
129.000000; 0.046173
130.000000; -0.000557
131.000000; -0.052214
132.000000; -0.095583
133.000000; -0.092661
134.000000; -0.083531
135.000000; -0.080400
136.000000; -0.067066
137.000000; -0.066284
138.000000; -0.041874
139.000000; -0.045772
140.000000; 0.003845
141.000000; 0.055694
142.000000; 0.095689
143.000000; 0.122574
144.000000; 0.128320
145.000000; 0.150206
146.000000; 0.167718
147.000000; 0.143435
148.000000; 0.108052
149.000000; 0.090684
150.000000; 0.101980
151.000000; 0.095884
152.000000; 0.099501
153.000000; 0.099187
154.000000; 0.091514
155.000000; 0.068430
156.000000; 0.053792
157.000000; 0.064112
158.000000; 0.054472
159.000000; 0.057866
160.000000; 0.040049
161.000000; 0.033509
162.000000; 0.033915
163.000000; 0.010958
164.000000; -0.003095
165.000000; -0.024137
166.000000; -0.030001
167.000000; -0.056111
168.000000; -0.109309
169.000000; -0.148863
170.000000; -0.177535
171.000000; -0.191391
172.000000; -0.220993
173.000000; -0.215689
174.000000; -0.216476
175.000000; -0.238220
176.000000; -0.263313
177.000000; -0.267590
178.000000; -0.274174
179.000000; -0.283354
180.000000; -0.284479
181.000000; -0.292917
182.000000; -0.281614
183.000000; -0.277119
184.000000; -0.314722
185.000000; -0.390797
186.000000; -0.427265
187.000000; -0.466421
188.000000; -0.477466
189.000000; -0.459181
190.000000; -0.473367
191.000000; -0.491335
192.000000; -0.508051
193.000000; -0.492655
194.000000; -0.488181
195.000000; -0.441866
196.000000; -0.439862
197.000000; -0.464743
198.000000; -0.495706
199.000000; -0.485783
200.000000; -0.527638
201.000000; -0.537433
202.000000; -0.547015
203.000000; -0.503750
204.000000; -0.428354
205.000000; -0.335202
206.000000; -0.227091
207.000000; -0.149976
208.000000; -0.292404
209.000000; -0.333586
210.000000; -0.337420
211.000000; -0.339969
212.000000; -0.289906
213.000000; -0.241483
214.000000; -0.196516
215.000000; -0.150398
216.000000; -0.148611
217.000000; -0.098180
218.000000; -0.082150
219.000000; -0.095156
220.000000; -0.117658
221.000000; -0.172078
222.000000; -0.202430
223.000000; -0.067795
224.000000; -0.159468
225.000000; -0.233387
226.000000; -0.308126
227.000000; -0.381625
228.000000; -0.487491
229.000000; -0.561943
230.000000; -0.619587
231.000000; -0.680729
232.000000; -0.728329
233.000000; -0.787425
234.000000; -0.813073
235.000000; -0.873692
236.000000; -0.915700
237.000000; -0.926368
238.000000; -0.930124
239.000000; -0.965526
240.000000; -1.026800
241.000000; -1.105980
242.000000; -1.170090
243.000000; -1.232660
244.000000; -1.276070
245.000000; -1.318960
246.000000; -1.406390
247.000000; -1.474400
248.000000; -1.533190
249.000000; -1.595520
250.000000; -1.615510
251.000000; -1.671420
252.000000; -1.755260
253.000000; -1.834410
254.000000; -1.903430
255.000000; -1.969300
256.000000; -2.050410
257.000000; -2.153090
258.000000; -2.234780
259.000000; -2.318800
260.000000; -2.412900
261.000000; -2.530430
262.000000; -2.654470
263.000000; -2.802540
264.000000; -2.955640
265.000000; -3.109740
266.000000; -3.227360
267.000000; -3.398300
268.000000; -3.570440
269.000000; -3.733180
270.000000; -3.923550
271.000000; -4.103890
272.000000; -4.282820
273.000000; -4.499560
274.000000; -4.686700
275.000000; -4.890380
276.000000; -5.130380
277.000000; -5.394950
278.000000; -5.666120
279.000000; -5.918600
280.000000; -6.209850
281.000000; -6.491130
282.000000; -6.782480
283.000000; -7.027320
284.000000; -7.338000
285.000000; -7.659490
286.000000; -8.018910
287.000000; -8.411140
288.000000; -8.786690
289.000000; -9.197590
290.000000; -9.625910
291.000000; -10.073200
292.000000; -10.540900
293.000000; -11.038500
294.000000; -11.558200
295.000000; -12.096600
296.000000; -12.719400
297.000000; -13.317500
298.000000; -13.941100
299.000000; -14.592000


==> plotData/StatesSimulationSTDMinus.csv <==
0.000000; -0.000000
1.000000; -0.017316
2.000000; -0.231714
3.000000; -0.425230
4.000000; -0.588476
5.000000; -0.717580
6.000000; -0.813309
7.000000; -0.879762
8.000000; -0.921202
9.000000; -0.947380
10.000000; -0.964017
11.000000; -0.975421
12.000000; -0.980554
13.000000; -0.983293
14.000000; -0.988405
15.000000; -0.991111
16.000000; -0.989829
17.000000; -0.989289
18.000000; -0.988060
19.000000; -0.988048
20.000000; -0.989573
21.000000; -0.994995
22.000000; -0.995029
23.000000; -1.002382
24.000000; -1.010394
25.000000; -1.015798
26.000000; -1.025857
27.000000; -1.031545
28.000000; -1.037526
29.000000; -1.040549
30.000000; -1.038988
31.000000; -1.036614
32.000000; -1.040422
33.000000; -1.045375
34.000000; -1.048432
35.000000; -1.055542
36.000000; -1.059718
37.000000; -1.058490
38.000000; -1.060559
39.000000; -1.060772
40.000000; -1.065067
41.000000; -1.064302
42.000000; -1.063254
43.000000; -1.065253
44.000000; -1.064179
45.000000; -1.061383
46.000000; -1.059003
47.000000; -1.056705
48.000000; -1.057719
49.000000; -1.059500
50.000000; -1.065762
51.000000; -1.071868
52.000000; -1.075862
53.000000; -1.075531
54.000000; -1.080984
55.000000; -1.081278
56.000000; -1.083880
57.000000; -1.081384
58.000000; -1.078305
59.000000; -1.075272
60.000000; -1.073924
61.000000; -1.076795
62.000000; -1.078924
63.000000; -1.081491
64.000000; -1.086729
65.000000; -1.085892
66.000000; -1.087435
67.000000; -1.085322
68.000000; -1.080452
69.000000; -1.076269
70.000000; -1.073372
71.000000; -1.067041
72.000000; -1.064672
73.000000; -1.068923
74.000000; -1.072946
75.000000; -1.077182
76.000000; -1.079895
77.000000; -1.082667
78.000000; -1.081970
79.000000; -1.080544
80.000000; -1.078198
81.000000; -1.077374
82.000000; -1.077603
83.000000; -1.080612
84.000000; -1.084080
85.000000; -1.086356
86.000000; -1.088026
87.000000; -1.086844
88.000000; -1.084435
89.000000; -1.084049
90.000000; -1.083377
91.000000; -1.081846
92.000000; -1.079267
93.000000; -1.078131
94.000000; -1.076847
95.000000; -1.076704
96.000000; -1.074451
97.000000; -1.075546
98.000000; -1.076256
99.000000; -1.077214
100.000000; -1.078171
101.000000; -1.078046
102.000000; -1.079693
103.000000; -1.079595
104.000000; -1.081184
105.000000; -1.085029
106.000000; -1.087402
107.000000; -1.085722
108.000000; -1.082160
109.000000; -1.077108
110.000000; -1.077098
111.000000; -1.075507
112.000000; -1.074296
113.000000; -1.079865
114.000000; -1.083592
115.000000; -1.085297
116.000000; -1.089224
117.000000; -1.092080
118.000000; -1.092644
119.000000; -1.093204
120.000000; -1.094411
121.000000; -1.093580
122.000000; -1.091055
123.000000; -1.091059
124.000000; -1.090192
125.000000; -1.092491
126.000000; -1.092436
127.000000; -1.100368
128.000000; -1.103518
129.000000; -1.102760
130.000000; -1.101213
131.000000; -1.099776
132.000000; -1.097851
133.000000; -1.098610
134.000000; -1.099938
135.000000; -1.100469
136.000000; -1.101210
137.000000; -1.101209
138.000000; -1.100222
139.000000; -1.098410
140.000000; -1.096840
141.000000; -1.097382
142.000000; -1.093708
143.000000; -1.095778
144.000000; -1.097557
145.000000; -1.101945
146.000000; -1.107179
147.000000; -1.107818
148.000000; -1.110320
149.000000; -1.106089
150.000000; -1.106214
151.000000; -1.106867
152.000000; -1.106512
153.000000; -1.107943
154.000000; -1.108324
155.000000; -1.112383
156.000000; -1.116600
157.000000; -1.125245
158.000000; -1.126341
159.000000; -1.129180
160.000000; -1.129441
161.000000; -1.137782
162.000000; -1.138945
163.000000; -1.137784
164.000000; -1.145380
165.000000; -1.153827
166.000000; -1.167279
167.000000; -1.174613
168.000000; -1.187335
169.000000; -1.210033
170.000000; -1.228897
171.000000; -1.243617
172.000000; -1.255266
173.000000; -1.265787
174.000000; -1.281392
175.000000; -1.297321
176.000000; -1.313862
177.000000; -1.331452
178.000000; -1.347881
179.000000; -1.368609
180.000000; -1.383033
181.000000; -1.408048
182.000000; -1.423609
183.000000; -1.433235
184.000000; -1.445454
185.000000; -1.473048
186.000000; -1.509975
187.000000; -1.544584
188.000000; -1.569267
189.000000; -1.592671
190.000000; -1.611456
191.000000; -1.628944
192.000000; -1.654140
193.000000; -1.666251
194.000000; -1.688350
195.000000; -1.714742
196.000000; -1.753693
197.000000; -1.796348
198.000000; -1.843155
199.000000; -1.860586
200.000000; -1.881044
201.000000; -1.896535
202.000000; -1.934577
203.000000; -1.964529
204.000000; -2.015205
205.000000; -2.048420
206.000000; -2.088727
207.000000; -2.133448
208.000000; -2.176450
209.000000; -2.231956
210.000000; -2.280103
211.000000; -2.303393
212.000000; -2.342744
213.000000; -2.401178
214.000000; -2.455980
215.000000; -2.507931
216.000000; -2.572735
217.000000; -2.636451
218.000000; -2.678713
219.000000; -2.732246
220.000000; -2.780955
221.000000; -2.862762
222.000000; -2.942772
223.000000; -3.020039
224.000000; -3.098147
225.000000; -3.170235
226.000000; -3.276321
227.000000; -3.348919
228.000000; -3.420592
229.000000; -3.508345
230.000000; -3.581796
231.000000; -3.672071
232.000000; -3.784039
233.000000; -3.913087
234.000000; -4.057778
235.000000; -4.165628
236.000000; -4.291751
237.000000; -4.425653
238.000000; -4.580967
239.000000; -4.720117
240.000000; -4.839528
241.000000; -4.993002
242.000000; -5.147816
243.000000; -5.293685
244.000000; -5.494818
245.000000; -5.705247
246.000000; -6.011237
247.000000; -6.260088
248.000000; -6.524621
249.000000; -6.824555
250.000000; -7.182231
251.000000; -7.426143
252.000000; -7.686339
253.000000; -7.955237
254.000000; -8.237727
255.000000; -8.475024
256.000000; -8.832305
257.000000; -9.133113
258.000000; -9.450295
259.000000; -9.823813
260.000000; -10.168311
261.000000; -10.528637
262.000000; -10.992834
263.000000; -11.546123
264.000000; -12.011344
265.000000; -12.559257
266.000000; -12.995137
267.000000; -13.393982
268.000000; -13.821676
269.000000; -14.294059
270.000000; -14.701985
271.000000; -15.224216
272.000000; -15.915218
273.000000; -16.648163
274.000000; -17.322985
275.000000; -18.156288
276.000000; -18.640737
277.000000; -19.456240
278.000000; -20.352659
279.000000; -21.345501
280.000000; -22.305524
281.000000; -23.293209
282.000000; -24.578502
283.000000; -25.442507
284.000000; -26.683897
285.000000; -27.790896
286.000000; -29.277010
287.000000; -30.697076
288.000000; -32.069640
289.000000; -32.687927
290.000000; -34.179845
291.000000; -35.942017
292.000000; -37.537513
293.000000; -39.039940
294.000000; -40.403328
295.000000; -41.849233
296.000000; -43.772232
297.000000; -46.188332
298.000000; -48.586429
299.000000; -50.354833


==> plotData/StatesSimulationSTDMinus2.csv <==
0.000000; -0.000000
1.000000; -0.034631
2.000000; -0.463427
3.000000; -0.850459
4.000000; -1.176953
5.000000; -1.435160
6.000000; -1.626617
7.000000; -1.759524
8.000000; -1.842403
9.000000; -1.894760
10.000000; -1.928034
11.000000; -1.950841
12.000000; -1.961108
13.000000; -1.966585
14.000000; -1.976809
15.000000; -1.982222
16.000000; -1.979659
17.000000; -1.978578
18.000000; -1.976119
19.000000; -1.976097
20.000000; -1.979146
21.000000; -1.989991
22.000000; -1.990059
23.000000; -2.004764
24.000000; -2.020788
25.000000; -2.031596
26.000000; -2.051715
27.000000; -2.063091
28.000000; -2.075053
29.000000; -2.081097
30.000000; -2.077977
31.000000; -2.073229
32.000000; -2.080845
33.000000; -2.090750
34.000000; -2.096863
35.000000; -2.111084
36.000000; -2.119435
37.000000; -2.116981
38.000000; -2.121118
39.000000; -2.121544
40.000000; -2.130135
41.000000; -2.128603
42.000000; -2.126508
43.000000; -2.130506
44.000000; -2.128359
45.000000; -2.122766
46.000000; -2.118007
47.000000; -2.113410
48.000000; -2.115437
49.000000; -2.119000
50.000000; -2.131524
51.000000; -2.143736
52.000000; -2.151725
53.000000; -2.151063
54.000000; -2.161968
55.000000; -2.162555
56.000000; -2.167761
57.000000; -2.162768
58.000000; -2.156609
59.000000; -2.150543
60.000000; -2.147848
61.000000; -2.153591
62.000000; -2.157849
63.000000; -2.162983
64.000000; -2.173459
65.000000; -2.171783
66.000000; -2.174870
67.000000; -2.170645
68.000000; -2.160904
69.000000; -2.152538
70.000000; -2.146745
71.000000; -2.134082
72.000000; -2.129345
73.000000; -2.137846
74.000000; -2.145893
75.000000; -2.154363
76.000000; -2.159790
77.000000; -2.165335
78.000000; -2.163941
79.000000; -2.161088
80.000000; -2.156396
81.000000; -2.154748
82.000000; -2.155206
83.000000; -2.161225
84.000000; -2.168161
85.000000; -2.172711
86.000000; -2.176053
87.000000; -2.173689
88.000000; -2.168869
89.000000; -2.168098
90.000000; -2.166754
91.000000; -2.163692
92.000000; -2.158534
93.000000; -2.156261
94.000000; -2.153694
95.000000; -2.153408
96.000000; -2.148902
97.000000; -2.151093
98.000000; -2.152511
99.000000; -2.154428
100.000000; -2.156342
101.000000; -2.156092
102.000000; -2.159386
103.000000; -2.159190
104.000000; -2.162368
105.000000; -2.170059
106.000000; -2.174804
107.000000; -2.171444
108.000000; -2.164319
109.000000; -2.154216
110.000000; -2.154197
111.000000; -2.151015
112.000000; -2.148593
113.000000; -2.159730
114.000000; -2.167183
115.000000; -2.170593
116.000000; -2.178449
117.000000; -2.184161
118.000000; -2.185289
119.000000; -2.186408
120.000000; -2.188823
121.000000; -2.187159
122.000000; -2.182110
123.000000; -2.182118
124.000000; -2.180383
125.000000; -2.184981
126.000000; -2.184873
127.000000; -2.200737
128.000000; -2.207037
129.000000; -2.205520
130.000000; -2.202426
131.000000; -2.199553
132.000000; -2.195703
133.000000; -2.197220
134.000000; -2.199877
135.000000; -2.200938
136.000000; -2.202421
137.000000; -2.202418
138.000000; -2.200443
139.000000; -2.196820
140.000000; -2.193680
141.000000; -2.194764
142.000000; -2.187416
143.000000; -2.191556
144.000000; -2.195115
145.000000; -2.203890
146.000000; -2.214359
147.000000; -2.215637
148.000000; -2.220641
149.000000; -2.212177
150.000000; -2.212429
151.000000; -2.213735
152.000000; -2.213023
153.000000; -2.215886
154.000000; -2.216647
155.000000; -2.224765
156.000000; -2.233199
157.000000; -2.250490
158.000000; -2.252681
159.000000; -2.258360
160.000000; -2.258881
161.000000; -2.275563
162.000000; -2.277891
163.000000; -2.275569
164.000000; -2.290760
165.000000; -2.307654
166.000000; -2.334558
167.000000; -2.349225
168.000000; -2.374670
169.000000; -2.420067
170.000000; -2.457795
171.000000; -2.487234
172.000000; -2.510532
173.000000; -2.531575
174.000000; -2.562783
175.000000; -2.594643
176.000000; -2.627725
177.000000; -2.662905
178.000000; -2.695761
179.000000; -2.737218
180.000000; -2.766065
181.000000; -2.816096
182.000000; -2.847218
183.000000; -2.866470
184.000000; -2.890909
185.000000; -2.946095
186.000000; -3.019949
187.000000; -3.089169
188.000000; -3.138534
189.000000; -3.185341
190.000000; -3.222913
191.000000; -3.257888
192.000000; -3.308280
193.000000; -3.332501
194.000000; -3.376700
195.000000; -3.429484
196.000000; -3.507385
197.000000; -3.592695
198.000000; -3.686311
199.000000; -3.721171
200.000000; -3.762089
201.000000; -3.793071
202.000000; -3.869154
203.000000; -3.929058
204.000000; -4.030410
205.000000; -4.096840
206.000000; -4.177455
207.000000; -4.266895
208.000000; -4.352900
209.000000; -4.463912
210.000000; -4.560205
211.000000; -4.606786
212.000000; -4.685489
213.000000; -4.802355
214.000000; -4.911960
215.000000; -5.015861
216.000000; -5.145470
217.000000; -5.272902
218.000000; -5.357427
219.000000; -5.464492
220.000000; -5.561911
221.000000; -5.725524
222.000000; -5.885544
223.000000; -6.040077
224.000000; -6.196294
225.000000; -6.340471
226.000000; -6.552642
227.000000; -6.697838
228.000000; -6.841185
229.000000; -7.016691
230.000000; -7.163591
231.000000; -7.344143
232.000000; -7.568079
233.000000; -7.826173
234.000000; -8.115556
235.000000; -8.331256
236.000000; -8.583501
237.000000; -8.851307
238.000000; -9.161934
239.000000; -9.440235
240.000000; -9.679057
241.000000; -9.986003
242.000000; -10.295632
243.000000; -10.587370
244.000000; -10.989635
245.000000; -11.410494
246.000000; -12.022474
247.000000; -12.520176
248.000000; -13.049242
249.000000; -13.649111
250.000000; -14.364462
251.000000; -14.852287
252.000000; -15.372678
253.000000; -15.910475
254.000000; -16.475454
255.000000; -16.950049
256.000000; -17.664610
257.000000; -18.266227
258.000000; -18.900590
259.000000; -19.647626
260.000000; -20.336623
261.000000; -21.057274
262.000000; -21.985668
263.000000; -23.092246
264.000000; -24.022687
265.000000; -25.118513
266.000000; -25.990274
267.000000; -26.787963
268.000000; -27.643352
269.000000; -28.588118
270.000000; -29.403970
271.000000; -30.448431
272.000000; -31.830436
273.000000; -33.296326
274.000000; -34.645969
275.000000; -36.312576
276.000000; -37.281474
277.000000; -38.912479
278.000000; -40.705319
279.000000; -42.691002
280.000000; -44.611048
281.000000; -46.586417
282.000000; -49.157003
283.000000; -50.885015
284.000000; -53.367795
285.000000; -55.581792
286.000000; -58.554020
287.000000; -61.394153
288.000000; -64.139279
289.000000; -65.375854
290.000000; -68.359690
291.000000; -71.884034
292.000000; -75.075027
293.000000; -78.079881
294.000000; -80.806656
295.000000; -83.698466
296.000000; -87.544463
297.000000; -92.376664
298.000000; -97.172859
299.000000; -100.709666


==> plotData/StatesSimulationSTDMinus3.csv <==
0.000000; -0.000000
1.000000; -0.051947
2.000000; -0.695141
3.000000; -1.275689
4.000000; -1.765429
5.000000; -2.152739
6.000000; -2.439926
7.000000; -2.639286
8.000000; -2.763605
9.000000; -2.842140
10.000000; -2.892051
11.000000; -2.926262
12.000000; -2.941662
13.000000; -2.949878
14.000000; -2.965214
15.000000; -2.973334
16.000000; -2.969488
17.000000; -2.967868
18.000000; -2.964179
19.000000; -2.964145
20.000000; -2.968720
21.000000; -2.984986
22.000000; -2.985088
23.000000; -3.007146
24.000000; -3.031182
25.000000; -3.047393
26.000000; -3.077572
27.000000; -3.094636
28.000000; -3.112579
29.000000; -3.121646
30.000000; -3.116965
31.000000; -3.109843
32.000000; -3.121267
33.000000; -3.136125
34.000000; -3.145295
35.000000; -3.166625
36.000000; -3.179153
37.000000; -3.175471
38.000000; -3.181676
39.000000; -3.182316
40.000000; -3.195202
41.000000; -3.192905
42.000000; -3.189762
43.000000; -3.195758
44.000000; -3.192538
45.000000; -3.184149
46.000000; -3.177010
47.000000; -3.170115
48.000000; -3.173156
49.000000; -3.178499
50.000000; -3.197286
51.000000; -3.215603
52.000000; -3.227587
53.000000; -3.226594
54.000000; -3.242952
55.000000; -3.243833
56.000000; -3.251641
57.000000; -3.244152
58.000000; -3.234914
59.000000; -3.225815
60.000000; -3.221772
61.000000; -3.230386
62.000000; -3.236773
63.000000; -3.244474
64.000000; -3.260188
65.000000; -3.257675
66.000000; -3.262306
67.000000; -3.255967
68.000000; -3.241356
69.000000; -3.228807
70.000000; -3.220117
71.000000; -3.201123
72.000000; -3.194017
73.000000; -3.206769
74.000000; -3.218839
75.000000; -3.231545
76.000000; -3.239686
77.000000; -3.248002
78.000000; -3.245911
79.000000; -3.241632
80.000000; -3.234595
81.000000; -3.232122
82.000000; -3.232810
83.000000; -3.241837
84.000000; -3.252241
85.000000; -3.259067
86.000000; -3.264079
87.000000; -3.260533
88.000000; -3.253304
89.000000; -3.252147
90.000000; -3.250131
91.000000; -3.245537
92.000000; -3.237801
93.000000; -3.234392
94.000000; -3.230541
95.000000; -3.230112
96.000000; -3.223354
97.000000; -3.226639
98.000000; -3.228767
99.000000; -3.231642
100.000000; -3.234513
101.000000; -3.234138
102.000000; -3.239079
103.000000; -3.238785
104.000000; -3.243552
105.000000; -3.255088
106.000000; -3.262205
107.000000; -3.257166
108.000000; -3.246479
109.000000; -3.231324
110.000000; -3.231295
111.000000; -3.226522
112.000000; -3.222889
113.000000; -3.239596
114.000000; -3.250775
115.000000; -3.255890
116.000000; -3.267673
117.000000; -3.276241
118.000000; -3.277933
119.000000; -3.279612
120.000000; -3.283234
121.000000; -3.280739
122.000000; -3.273165
123.000000; -3.273177
124.000000; -3.270575
125.000000; -3.277472
126.000000; -3.277309
127.000000; -3.301105
128.000000; -3.310555
129.000000; -3.308280
130.000000; -3.303638
131.000000; -3.299329
132.000000; -3.293554
133.000000; -3.295831
134.000000; -3.299815
135.000000; -3.301407
136.000000; -3.303631
137.000000; -3.303627
138.000000; -3.300665
139.000000; -3.295230
140.000000; -3.290519
141.000000; -3.292147
142.000000; -3.281124
143.000000; -3.287333
144.000000; -3.292672
145.000000; -3.305835
146.000000; -3.321538
147.000000; -3.323455
148.000000; -3.330961
149.000000; -3.318266
150.000000; -3.318643
151.000000; -3.320602
152.000000; -3.319535
153.000000; -3.323829
154.000000; -3.324971
155.000000; -3.337148
156.000000; -3.349799
157.000000; -3.375735
158.000000; -3.379022
159.000000; -3.387540
160.000000; -3.388322
161.000000; -3.413345
162.000000; -3.416836
163.000000; -3.413353
164.000000; -3.436140
165.000000; -3.461481
166.000000; -3.501837
167.000000; -3.523838
168.000000; -3.562005
169.000000; -3.630100
170.000000; -3.686692
171.000000; -3.730851
172.000000; -3.765798
173.000000; -3.797362
174.000000; -3.844175
175.000000; -3.891964
176.000000; -3.941587
177.000000; -3.994357
178.000000; -4.043642
179.000000; -4.105827
180.000000; -4.149098
181.000000; -4.224144
182.000000; -4.270827
183.000000; -4.299705
184.000000; -4.336363
185.000000; -4.419143
186.000000; -4.529924
187.000000; -4.633753
188.000000; -4.707801
189.000000; -4.778012
190.000000; -4.834369
191.000000; -4.886832
192.000000; -4.962419
193.000000; -4.998752
194.000000; -5.065049
195.000000; -5.144226
196.000000; -5.261078
197.000000; -5.389043
198.000000; -5.529466
199.000000; -5.581757
200.000000; -5.643133
201.000000; -5.689606
202.000000; -5.803732
203.000000; -5.893587
204.000000; -6.045615
205.000000; -6.145260
206.000000; -6.266182
207.000000; -6.400343
208.000000; -6.529350
209.000000; -6.695869
210.000000; -6.840308
211.000000; -6.910179
212.000000; -7.028233
213.000000; -7.203533
214.000000; -7.367940
215.000000; -7.523792
216.000000; -7.718205
217.000000; -7.909353
218.000000; -8.036140
219.000000; -8.196738
220.000000; -8.342866
221.000000; -8.588286
222.000000; -8.828316
223.000000; -9.060116
224.000000; -9.294441
225.000000; -9.510706
226.000000; -9.828962
227.000000; -10.046757
228.000000; -10.261777
229.000000; -10.525036
230.000000; -10.745387
231.000000; -11.016214
232.000000; -11.352118
233.000000; -11.739260
234.000000; -12.173334
235.000000; -12.496884
236.000000; -12.875252
237.000000; -13.276960
238.000000; -13.742901
239.000000; -14.160352
240.000000; -14.518585
241.000000; -14.979005
242.000000; -15.443448
243.000000; -15.881055
244.000000; -16.484453
245.000000; -17.115741
246.000000; -18.033711
247.000000; -18.780264
248.000000; -19.573863
249.000000; -20.473666
250.000000; -21.546693
251.000000; -22.278430
252.000000; -23.059016
253.000000; -23.865712
254.000000; -24.713181
255.000000; -25.425073
256.000000; -26.496915
257.000000; -27.399340
258.000000; -28.350884
259.000000; -29.471439
260.000000; -30.504934
261.000000; -31.585911
262.000000; -32.978501
263.000000; -34.638369
264.000000; -36.034031
265.000000; -37.677770
266.000000; -38.985410
267.000000; -40.181945
268.000000; -41.465027
269.000000; -42.882177
270.000000; -44.105955
271.000000; -45.672647
272.000000; -47.745654
273.000000; -49.944489
274.000000; -51.968954
275.000000; -54.468865
276.000000; -55.922211
277.000000; -58.368719
278.000000; -61.057978
279.000000; -64.036503
280.000000; -66.916573
281.000000; -69.879626
282.000000; -73.735505
283.000000; -76.327522
284.000000; -80.051692
285.000000; -83.372688
286.000000; -87.831029
287.000000; -92.091229
288.000000; -96.208919
289.000000; -98.063782
290.000000; -102.539535
291.000000; -107.826051
292.000000; -112.612540
293.000000; -117.119821
294.000000; -121.209984
295.000000; -125.547699
296.000000; -131.316695
297.000000; -138.564996
298.000000; -145.759288
299.000000; -151.064498


==> plotData/StatesSimulationSTDPlus.csv <==
0.000000; 0.000000
1.000000; 0.017316
2.000000; 0.231714
3.000000; 0.425230
4.000000; 0.588476
5.000000; 0.717580
6.000000; 0.813309
7.000000; 0.879762
8.000000; 0.921202
9.000000; 0.947380
10.000000; 0.964017
11.000000; 0.975421
12.000000; 0.980554
13.000000; 0.983293
14.000000; 0.988405
15.000000; 0.991111
16.000000; 0.989829
17.000000; 0.989289
18.000000; 0.988060
19.000000; 0.988048
20.000000; 0.989573
21.000000; 0.994995
22.000000; 0.995029
23.000000; 1.002382
24.000000; 1.010394
25.000000; 1.015798
26.000000; 1.025857
27.000000; 1.031545
28.000000; 1.037526
29.000000; 1.040549
30.000000; 1.038988
31.000000; 1.036614
32.000000; 1.040422
33.000000; 1.045375
34.000000; 1.048432
35.000000; 1.055542
36.000000; 1.059718
37.000000; 1.058490
38.000000; 1.060559
39.000000; 1.060772
40.000000; 1.065067
41.000000; 1.064302
42.000000; 1.063254
43.000000; 1.065253
44.000000; 1.064179
45.000000; 1.061383
46.000000; 1.059003
47.000000; 1.056705
48.000000; 1.057719
49.000000; 1.059500
50.000000; 1.065762
51.000000; 1.071868
52.000000; 1.075862
53.000000; 1.075531
54.000000; 1.080984
55.000000; 1.081278
56.000000; 1.083880
57.000000; 1.081384
58.000000; 1.078305
59.000000; 1.075272
60.000000; 1.073924
61.000000; 1.076795
62.000000; 1.078924
63.000000; 1.081491
64.000000; 1.086729
65.000000; 1.085892
66.000000; 1.087435
67.000000; 1.085322
68.000000; 1.080452
69.000000; 1.076269
70.000000; 1.073372
71.000000; 1.067041
72.000000; 1.064672
73.000000; 1.068923
74.000000; 1.072946
75.000000; 1.077182
76.000000; 1.079895
77.000000; 1.082667
78.000000; 1.081970
79.000000; 1.080544
80.000000; 1.078198
81.000000; 1.077374
82.000000; 1.077603
83.000000; 1.080612
84.000000; 1.084080
85.000000; 1.086356
86.000000; 1.088026
87.000000; 1.086844
88.000000; 1.084435
89.000000; 1.084049
90.000000; 1.083377
91.000000; 1.081846
92.000000; 1.079267
93.000000; 1.078131
94.000000; 1.076847
95.000000; 1.076704
96.000000; 1.074451
97.000000; 1.075546
98.000000; 1.076256
99.000000; 1.077214
100.000000; 1.078171
101.000000; 1.078046
102.000000; 1.079693
103.000000; 1.079595
104.000000; 1.081184
105.000000; 1.085029
106.000000; 1.087402
107.000000; 1.085722
108.000000; 1.082160
109.000000; 1.077108
110.000000; 1.077098
111.000000; 1.075507
112.000000; 1.074296
113.000000; 1.079865
114.000000; 1.083592
115.000000; 1.085297
116.000000; 1.089224
117.000000; 1.092080
118.000000; 1.092644
119.000000; 1.093204
120.000000; 1.094411
121.000000; 1.093580
122.000000; 1.091055
123.000000; 1.091059
124.000000; 1.090192
125.000000; 1.092491
126.000000; 1.092436
127.000000; 1.100368
128.000000; 1.103518
129.000000; 1.102760
130.000000; 1.101213
131.000000; 1.099776
132.000000; 1.097851
133.000000; 1.098610
134.000000; 1.099938
135.000000; 1.100469
136.000000; 1.101210
137.000000; 1.101209
138.000000; 1.100222
139.000000; 1.098410
140.000000; 1.096840
141.000000; 1.097382
142.000000; 1.093708
143.000000; 1.095778
144.000000; 1.097557
145.000000; 1.101945
146.000000; 1.107179
147.000000; 1.107818
148.000000; 1.110320
149.000000; 1.106089
150.000000; 1.106214
151.000000; 1.106867
152.000000; 1.106512
153.000000; 1.107943
154.000000; 1.108324
155.000000; 1.112383
156.000000; 1.116600
157.000000; 1.125245
158.000000; 1.126341
159.000000; 1.129180
160.000000; 1.129441
161.000000; 1.137782
162.000000; 1.138945
163.000000; 1.137784
164.000000; 1.145380
165.000000; 1.153827
166.000000; 1.167279
167.000000; 1.174613
168.000000; 1.187335
169.000000; 1.210033
170.000000; 1.228897
171.000000; 1.243617
172.000000; 1.255266
173.000000; 1.265787
174.000000; 1.281392
175.000000; 1.297321
176.000000; 1.313862
177.000000; 1.331452
178.000000; 1.347881
179.000000; 1.368609
180.000000; 1.383033
181.000000; 1.408048
182.000000; 1.423609
183.000000; 1.433235
184.000000; 1.445454
185.000000; 1.473048
186.000000; 1.509975
187.000000; 1.544584
188.000000; 1.569267
189.000000; 1.592671
190.000000; 1.611456
191.000000; 1.628944
192.000000; 1.654140
193.000000; 1.666251
194.000000; 1.688350
195.000000; 1.714742
196.000000; 1.753693
197.000000; 1.796348
198.000000; 1.843155
199.000000; 1.860586
200.000000; 1.881044
201.000000; 1.896535
202.000000; 1.934577
203.000000; 1.964529
204.000000; 2.015205
205.000000; 2.048420
206.000000; 2.088727
207.000000; 2.133448
208.000000; 2.176450
209.000000; 2.231956
210.000000; 2.280103
211.000000; 2.303393
212.000000; 2.342744
213.000000; 2.401178
214.000000; 2.455980
215.000000; 2.507931
216.000000; 2.572735
217.000000; 2.636451
218.000000; 2.678713
219.000000; 2.732246
220.000000; 2.780955
221.000000; 2.862762
222.000000; 2.942772
223.000000; 3.020039
224.000000; 3.098147
225.000000; 3.170235
226.000000; 3.276321
227.000000; 3.348919
228.000000; 3.420592
229.000000; 3.508345
230.000000; 3.581796
231.000000; 3.672071
232.000000; 3.784039
233.000000; 3.913087
234.000000; 4.057778
235.000000; 4.165628
236.000000; 4.291751
237.000000; 4.425653
238.000000; 4.580967
239.000000; 4.720117
240.000000; 4.839528
241.000000; 4.993002
242.000000; 5.147816
243.000000; 5.293685
244.000000; 5.494818
245.000000; 5.705247
246.000000; 6.011237
247.000000; 6.260088
248.000000; 6.524621
249.000000; 6.824555
250.000000; 7.182231
251.000000; 7.426143
252.000000; 7.686339
253.000000; 7.955237
254.000000; 8.237727
255.000000; 8.475024
256.000000; 8.832305
257.000000; 9.133113
258.000000; 9.450295
259.000000; 9.823813
260.000000; 10.168311
261.000000; 10.528637
262.000000; 10.992834
263.000000; 11.546123
264.000000; 12.011344
265.000000; 12.559257
266.000000; 12.995137
267.000000; 13.393982
268.000000; 13.821676
269.000000; 14.294059
270.000000; 14.701985
271.000000; 15.224216
272.000000; 15.915218
273.000000; 16.648163
274.000000; 17.322985
275.000000; 18.156288
276.000000; 18.640737
277.000000; 19.456240
278.000000; 20.352659
279.000000; 21.345501
280.000000; 22.305524
281.000000; 23.293209
282.000000; 24.578502
283.000000; 25.442507
284.000000; 26.683897
285.000000; 27.790896
286.000000; 29.277010
287.000000; 30.697076
288.000000; 32.069640
289.000000; 32.687927
290.000000; 34.179845
291.000000; 35.942017
292.000000; 37.537513
293.000000; 39.039940
294.000000; 40.403328
295.000000; 41.849233
296.000000; 43.772232
297.000000; 46.188332
298.000000; 48.586429
299.000000; 50.354833


==> plotData/StatesSimulationSTDPlus2.csv <==
0.000000; 0.000000
1.000000; 0.034631
2.000000; 0.463427
3.000000; 0.850459
4.000000; 1.176953
5.000000; 1.435160
6.000000; 1.626617
7.000000; 1.759524
8.000000; 1.842403
9.000000; 1.894760
10.000000; 1.928034
11.000000; 1.950841
12.000000; 1.961108
13.000000; 1.966585
14.000000; 1.976809
15.000000; 1.982222
16.000000; 1.979659
17.000000; 1.978578
18.000000; 1.976119
19.000000; 1.976097
20.000000; 1.979146
21.000000; 1.989991
22.000000; 1.990059
23.000000; 2.004764
24.000000; 2.020788
25.000000; 2.031596
26.000000; 2.051715
27.000000; 2.063091
28.000000; 2.075053
29.000000; 2.081097
30.000000; 2.077977
31.000000; 2.073229
32.000000; 2.080845
33.000000; 2.090750
34.000000; 2.096863
35.000000; 2.111084
36.000000; 2.119435
37.000000; 2.116981
38.000000; 2.121118
39.000000; 2.121544
40.000000; 2.130135
41.000000; 2.128603
42.000000; 2.126508
43.000000; 2.130506
44.000000; 2.128359
45.000000; 2.122766
46.000000; 2.118007
47.000000; 2.113410
48.000000; 2.115437
49.000000; 2.119000
50.000000; 2.131524
51.000000; 2.143736
52.000000; 2.151725
53.000000; 2.151063
54.000000; 2.161968
55.000000; 2.162555
56.000000; 2.167761
57.000000; 2.162768
58.000000; 2.156609
59.000000; 2.150543
60.000000; 2.147848
61.000000; 2.153591
62.000000; 2.157849
63.000000; 2.162983
64.000000; 2.173459
65.000000; 2.171783
66.000000; 2.174870
67.000000; 2.170645
68.000000; 2.160904
69.000000; 2.152538
70.000000; 2.146745
71.000000; 2.134082
72.000000; 2.129345
73.000000; 2.137846
74.000000; 2.145893
75.000000; 2.154363
76.000000; 2.159790
77.000000; 2.165335
78.000000; 2.163941
79.000000; 2.161088
80.000000; 2.156396
81.000000; 2.154748
82.000000; 2.155206
83.000000; 2.161225
84.000000; 2.168161
85.000000; 2.172711
86.000000; 2.176053
87.000000; 2.173689
88.000000; 2.168869
89.000000; 2.168098
90.000000; 2.166754
91.000000; 2.163692
92.000000; 2.158534
93.000000; 2.156261
94.000000; 2.153694
95.000000; 2.153408
96.000000; 2.148902
97.000000; 2.151093
98.000000; 2.152511
99.000000; 2.154428
100.000000; 2.156342
101.000000; 2.156092
102.000000; 2.159386
103.000000; 2.159190
104.000000; 2.162368
105.000000; 2.170059
106.000000; 2.174804
107.000000; 2.171444
108.000000; 2.164319
109.000000; 2.154216
110.000000; 2.154197
111.000000; 2.151015
112.000000; 2.148593
113.000000; 2.159730
114.000000; 2.167183
115.000000; 2.170593
116.000000; 2.178449
117.000000; 2.184161
118.000000; 2.185289
119.000000; 2.186408
120.000000; 2.188823
121.000000; 2.187159
122.000000; 2.182110
123.000000; 2.182118
124.000000; 2.180383
125.000000; 2.184981
126.000000; 2.184873
127.000000; 2.200737
128.000000; 2.207037
129.000000; 2.205520
130.000000; 2.202426
131.000000; 2.199553
132.000000; 2.195703
133.000000; 2.197220
134.000000; 2.199877
135.000000; 2.200938
136.000000; 2.202421
137.000000; 2.202418
138.000000; 2.200443
139.000000; 2.196820
140.000000; 2.193680
141.000000; 2.194764
142.000000; 2.187416
143.000000; 2.191556
144.000000; 2.195115
145.000000; 2.203890
146.000000; 2.214359
147.000000; 2.215637
148.000000; 2.220641
149.000000; 2.212177
150.000000; 2.212429
151.000000; 2.213735
152.000000; 2.213023
153.000000; 2.215886
154.000000; 2.216647
155.000000; 2.224765
156.000000; 2.233199
157.000000; 2.250490
158.000000; 2.252681
159.000000; 2.258360
160.000000; 2.258881
161.000000; 2.275563
162.000000; 2.277891
163.000000; 2.275569
164.000000; 2.290760
165.000000; 2.307654
166.000000; 2.334558
167.000000; 2.349225
168.000000; 2.374670
169.000000; 2.420067
170.000000; 2.457795
171.000000; 2.487234
172.000000; 2.510532
173.000000; 2.531575
174.000000; 2.562783
175.000000; 2.594643
176.000000; 2.627725
177.000000; 2.662905
178.000000; 2.695761
179.000000; 2.737218
180.000000; 2.766065
181.000000; 2.816096
182.000000; 2.847218
183.000000; 2.866470
184.000000; 2.890909
185.000000; 2.946095
186.000000; 3.019949
187.000000; 3.089169
188.000000; 3.138534
189.000000; 3.185341
190.000000; 3.222913
191.000000; 3.257888
192.000000; 3.308280
193.000000; 3.332501
194.000000; 3.376700
195.000000; 3.429484
196.000000; 3.507385
197.000000; 3.592695
198.000000; 3.686311
199.000000; 3.721171
200.000000; 3.762089
201.000000; 3.793071
202.000000; 3.869154
203.000000; 3.929058
204.000000; 4.030410
205.000000; 4.096840
206.000000; 4.177455
207.000000; 4.266895
208.000000; 4.352900
209.000000; 4.463912
210.000000; 4.560205
211.000000; 4.606786
212.000000; 4.685489
213.000000; 4.802355
214.000000; 4.911960
215.000000; 5.015861
216.000000; 5.145470
217.000000; 5.272902
218.000000; 5.357427
219.000000; 5.464492
220.000000; 5.561911
221.000000; 5.725524
222.000000; 5.885544
223.000000; 6.040077
224.000000; 6.196294
225.000000; 6.340471
226.000000; 6.552642
227.000000; 6.697838
228.000000; 6.841185
229.000000; 7.016691
230.000000; 7.163591
231.000000; 7.344143
232.000000; 7.568079
233.000000; 7.826173
234.000000; 8.115556
235.000000; 8.331256
236.000000; 8.583501
237.000000; 8.851307
238.000000; 9.161934
239.000000; 9.440235
240.000000; 9.679057
241.000000; 9.986003
242.000000; 10.295632
243.000000; 10.587370
244.000000; 10.989635
245.000000; 11.410494
246.000000; 12.022474
247.000000; 12.520176
248.000000; 13.049242
249.000000; 13.649111
250.000000; 14.364462
251.000000; 14.852287
252.000000; 15.372678
253.000000; 15.910475
254.000000; 16.475454
255.000000; 16.950049
256.000000; 17.664610
257.000000; 18.266227
258.000000; 18.900590
259.000000; 19.647626
260.000000; 20.336623
261.000000; 21.057274
262.000000; 21.985668
263.000000; 23.092246
264.000000; 24.022687
265.000000; 25.118513
266.000000; 25.990274
267.000000; 26.787963
268.000000; 27.643352
269.000000; 28.588118
270.000000; 29.403970
271.000000; 30.448431
272.000000; 31.830436
273.000000; 33.296326
274.000000; 34.645969
275.000000; 36.312576
276.000000; 37.281474
277.000000; 38.912479
278.000000; 40.705319
279.000000; 42.691002
280.000000; 44.611048
281.000000; 46.586417
282.000000; 49.157003
283.000000; 50.885015
284.000000; 53.367795
285.000000; 55.581792
286.000000; 58.554020
287.000000; 61.394153
288.000000; 64.139279
289.000000; 65.375854
290.000000; 68.359690
291.000000; 71.884034
292.000000; 75.075027
293.000000; 78.079881
294.000000; 80.806656
295.000000; 83.698466
296.000000; 87.544463
297.000000; 92.376664
298.000000; 97.172859
299.000000; 100.709666


==> plotData/StatesSimulationSTDPlus3.csv <==
0.000000; 0.000000
1.000000; 0.051947
2.000000; 0.695141
3.000000; 1.275689
4.000000; 1.765429
5.000000; 2.152739
6.000000; 2.439926
7.000000; 2.639286
8.000000; 2.763605
9.000000; 2.842140
10.000000; 2.892051
11.000000; 2.926262
12.000000; 2.941662
13.000000; 2.949878
14.000000; 2.965214
15.000000; 2.973334
16.000000; 2.969488
17.000000; 2.967868
18.000000; 2.964179
19.000000; 2.964145
20.000000; 2.968720
21.000000; 2.984986
22.000000; 2.985088
23.000000; 3.007146
24.000000; 3.031182
25.000000; 3.047393
26.000000; 3.077572
27.000000; 3.094636
28.000000; 3.112579
29.000000; 3.121646
30.000000; 3.116965
31.000000; 3.109843
32.000000; 3.121267
33.000000; 3.136125
34.000000; 3.145295
35.000000; 3.166625
36.000000; 3.179153
37.000000; 3.175471
38.000000; 3.181676
39.000000; 3.182316
40.000000; 3.195202
41.000000; 3.192905
42.000000; 3.189762
43.000000; 3.195758
44.000000; 3.192538
45.000000; 3.184149
46.000000; 3.177010
47.000000; 3.170115
48.000000; 3.173156
49.000000; 3.178499
50.000000; 3.197286
51.000000; 3.215603
52.000000; 3.227587
53.000000; 3.226594
54.000000; 3.242952
55.000000; 3.243833
56.000000; 3.251641
57.000000; 3.244152
58.000000; 3.234914
59.000000; 3.225815
60.000000; 3.221772
61.000000; 3.230386
62.000000; 3.236773
63.000000; 3.244474
64.000000; 3.260188
65.000000; 3.257675
66.000000; 3.262306
67.000000; 3.255967
68.000000; 3.241356
69.000000; 3.228807
70.000000; 3.220117
71.000000; 3.201123
72.000000; 3.194017
73.000000; 3.206769
74.000000; 3.218839
75.000000; 3.231545
76.000000; 3.239686
77.000000; 3.248002
78.000000; 3.245911
79.000000; 3.241632
80.000000; 3.234595
81.000000; 3.232122
82.000000; 3.232810
83.000000; 3.241837
84.000000; 3.252241
85.000000; 3.259067
86.000000; 3.264079
87.000000; 3.260533
88.000000; 3.253304
89.000000; 3.252147
90.000000; 3.250131
91.000000; 3.245537
92.000000; 3.237801
93.000000; 3.234392
94.000000; 3.230541
95.000000; 3.230112
96.000000; 3.223354
97.000000; 3.226639
98.000000; 3.228767
99.000000; 3.231642
100.000000; 3.234513
101.000000; 3.234138
102.000000; 3.239079
103.000000; 3.238785
104.000000; 3.243552
105.000000; 3.255088
106.000000; 3.262205
107.000000; 3.257166
108.000000; 3.246479
109.000000; 3.231324
110.000000; 3.231295
111.000000; 3.226522
112.000000; 3.222889
113.000000; 3.239596
114.000000; 3.250775
115.000000; 3.255890
116.000000; 3.267673
117.000000; 3.276241
118.000000; 3.277933
119.000000; 3.279612
120.000000; 3.283234
121.000000; 3.280739
122.000000; 3.273165
123.000000; 3.273177
124.000000; 3.270575
125.000000; 3.277472
126.000000; 3.277309
127.000000; 3.301105
128.000000; 3.310555
129.000000; 3.308280
130.000000; 3.303638
131.000000; 3.299329
132.000000; 3.293554
133.000000; 3.295831
134.000000; 3.299815
135.000000; 3.301407
136.000000; 3.303631
137.000000; 3.303627
138.000000; 3.300665
139.000000; 3.295230
140.000000; 3.290519
141.000000; 3.292147
142.000000; 3.281124
143.000000; 3.287333
144.000000; 3.292672
145.000000; 3.305835
146.000000; 3.321538
147.000000; 3.323455
148.000000; 3.330961
149.000000; 3.318266
150.000000; 3.318643
151.000000; 3.320602
152.000000; 3.319535
153.000000; 3.323829
154.000000; 3.324971
155.000000; 3.337148
156.000000; 3.349799
157.000000; 3.375735
158.000000; 3.379022
159.000000; 3.387540
160.000000; 3.388322
161.000000; 3.413345
162.000000; 3.416836
163.000000; 3.413353
164.000000; 3.436140
165.000000; 3.461481
166.000000; 3.501837
167.000000; 3.523838
168.000000; 3.562005
169.000000; 3.630100
170.000000; 3.686692
171.000000; 3.730851
172.000000; 3.765798
173.000000; 3.797362
174.000000; 3.844175
175.000000; 3.891964
176.000000; 3.941587
177.000000; 3.994357
178.000000; 4.043642
179.000000; 4.105827
180.000000; 4.149098
181.000000; 4.224144
182.000000; 4.270827
183.000000; 4.299705
184.000000; 4.336363
185.000000; 4.419143
186.000000; 4.529924
187.000000; 4.633753
188.000000; 4.707801
189.000000; 4.778012
190.000000; 4.834369
191.000000; 4.886832
192.000000; 4.962419
193.000000; 4.998752
194.000000; 5.065049
195.000000; 5.144226
196.000000; 5.261078
197.000000; 5.389043
198.000000; 5.529466
199.000000; 5.581757
200.000000; 5.643133
201.000000; 5.689606
202.000000; 5.803732
203.000000; 5.893587
204.000000; 6.045615
205.000000; 6.145260
206.000000; 6.266182
207.000000; 6.400343
208.000000; 6.529350
209.000000; 6.695869
210.000000; 6.840308
211.000000; 6.910179
212.000000; 7.028233
213.000000; 7.203533
214.000000; 7.367940
215.000000; 7.523792
216.000000; 7.718205
217.000000; 7.909353
218.000000; 8.036140
219.000000; 8.196738
220.000000; 8.342866
221.000000; 8.588286
222.000000; 8.828316
223.000000; 9.060116
224.000000; 9.294441
225.000000; 9.510706
226.000000; 9.828962
227.000000; 10.046757
228.000000; 10.261777
229.000000; 10.525036
230.000000; 10.745387
231.000000; 11.016214
232.000000; 11.352118
233.000000; 11.739260
234.000000; 12.173334
235.000000; 12.496884
236.000000; 12.875252
237.000000; 13.276960
238.000000; 13.742901
239.000000; 14.160352
240.000000; 14.518585
241.000000; 14.979005
242.000000; 15.443448
243.000000; 15.881055
244.000000; 16.484453
245.000000; 17.115741
246.000000; 18.033711
247.000000; 18.780264
248.000000; 19.573863
249.000000; 20.473666
250.000000; 21.546693
251.000000; 22.278430
252.000000; 23.059016
253.000000; 23.865712
254.000000; 24.713181
255.000000; 25.425073
256.000000; 26.496915
257.000000; 27.399340
258.000000; 28.350884
259.000000; 29.471439
260.000000; 30.504934
261.000000; 31.585911
262.000000; 32.978501
263.000000; 34.638369
264.000000; 36.034031
265.000000; 37.677770
266.000000; 38.985410
267.000000; 40.181945
268.000000; 41.465027
269.000000; 42.882177
270.000000; 44.105955
271.000000; 45.672647
272.000000; 47.745654
273.000000; 49.944489
274.000000; 51.968954
275.000000; 54.468865
276.000000; 55.922211
277.000000; 58.368719
278.000000; 61.057978
279.000000; 64.036503
280.000000; 66.916573
281.000000; 69.879626
282.000000; 73.735505
283.000000; 76.327522
284.000000; 80.051692
285.000000; 83.372688
286.000000; 87.831029
287.000000; 92.091229
288.000000; 96.208919
289.000000; 98.063782
290.000000; 102.539535
291.000000; 107.826051
292.000000; 112.612540
293.000000; 117.119821
294.000000; 121.209984
295.000000; 125.547699
296.000000; 131.316695
297.000000; 138.564996
298.000000; 145.759288
299.000000; 151.064498


==> plotData/expectedBehaviourChernoffTrigger.csv <==
0.000000; 0.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.003000
12.000000; 0.003300
13.000000; 0.005400
14.000000; 0.003700
15.000000; 0.005500
16.000000; 0.005000
17.000000; 0.004900
18.000000; 0.005000
19.000000; 0.005700
20.000000; 0.004500
21.000000; 0.004800
22.000000; 0.003800
23.000000; 0.004100
24.000000; 0.003700
25.000000; 0.004000
26.000000; 0.003400
27.000000; 0.003500
28.000000; 0.003200
29.000000; 0.002200
30.000000; 0.002300
31.000000; 0.003500
32.000000; 0.002900
33.000000; 0.003500
34.000000; 0.002600
35.000000; 0.002800
36.000000; 0.002300
37.000000; 0.002600
38.000000; 0.002800
39.000000; 0.003100
40.000000; 0.004900
41.000000; 0.004200
42.000000; 0.003700
43.000000; 0.003200
44.000000; 0.003200
45.000000; 0.003800
46.000000; 0.003500
47.000000; 0.004300
48.000000; 0.003800
49.000000; 0.003200
50.000000; 0.003400
51.000000; 0.003600
52.000000; 0.003500
53.000000; 0.003100
54.000000; 0.004200
55.000000; 0.004400
56.000000; 0.003700
57.000000; 0.003800
58.000000; 0.003400
59.000000; 0.004200
60.000000; 0.003400
61.000000; 0.003000
62.000000; 0.003000
63.000000; 0.003500
64.000000; 0.003600
65.000000; 0.002600
66.000000; 0.002900
67.000000; 0.003700
68.000000; 0.003300
69.000000; 0.003000
70.000000; 0.003700
71.000000; 0.003500
72.000000; 0.003400
73.000000; 0.003400
74.000000; 0.002500
75.000000; 0.003300
76.000000; 0.002800
77.000000; 0.003200
78.000000; 0.002900
79.000000; 0.003100
80.000000; 0.003700
81.000000; 0.002800
82.000000; 0.002600
83.000000; 0.002300
84.000000; 0.002300
85.000000; 0.002300
86.000000; 0.002500
87.000000; 0.002300
88.000000; 0.002700
89.000000; 0.002900
90.000000; 0.003200
91.000000; 0.003200
92.000000; 0.002800
93.000000; 0.002800
94.000000; 0.003400
95.000000; 0.004100
96.000000; 0.003400
97.000000; 0.002900
98.000000; 0.002700
99.000000; 0.002400
100.000000; 0.002600
101.000000; 0.003600
102.000000; 0.002700
103.000000; 0.002800
104.000000; 0.003000
105.000000; 0.002700
106.000000; 0.003000
107.000000; 0.003900
108.000000; 0.004900
109.000000; 0.006400
110.000000; 0.008900
111.000000; 0.012600
112.000000; 0.012400
113.000000; 0.017400
114.000000; 0.022800
115.000000; 0.029100
116.000000; 0.037500
117.000000; 0.045900
118.000000; 0.052800
119.000000; 0.063000
120.000000; 0.077200
121.000000; 0.091800
122.000000; 0.106700
123.000000; 0.123800
124.000000; 0.140700
125.000000; 0.162800
126.000000; 0.184400
127.000000; 0.201300
128.000000; 0.218900
129.000000; 0.241500
130.000000; 0.259300
131.000000; 0.286600
132.000000; 0.307500
133.000000; 0.332400
134.000000; 0.354200
135.000000; 0.372800
136.000000; 0.397100
137.000000; 0.415000
138.000000; 0.434200
139.000000; 0.456700
140.000000; 0.477200
141.000000; 0.497400
142.000000; 0.518800
143.000000; 0.533700
144.000000; 0.555700
145.000000; 0.572400
146.000000; 0.591600
147.000000; 0.608700
148.000000; 0.624100
149.000000; 0.642300
150.000000; 0.654700
151.000000; 0.667400
152.000000; 0.678200
153.000000; 0.693200
154.000000; 0.710900
155.000000; 0.719900
156.000000; 0.731800
157.000000; 0.742800
158.000000; 0.753900
159.000000; 0.764600
160.000000; 0.773700
161.000000; 0.782200
162.000000; 0.795700
163.000000; 0.801300
164.000000; 0.810900
165.000000; 0.817500
166.000000; 0.825700
167.000000; 0.832700
168.000000; 0.844700
169.000000; 0.848300
170.000000; 0.855600
171.000000; 0.862000
172.000000; 0.867600
173.000000; 0.875000
174.000000; 0.878000
175.000000; 0.882200
176.000000; 0.887400
177.000000; 0.894800
178.000000; 0.898500
179.000000; 0.901400
180.000000; 0.906000
181.000000; 0.908700
182.000000; 0.913100
183.000000; 0.918000
184.000000; 0.922100
185.000000; 0.926000
186.000000; 0.926800
187.000000; 0.929500
188.000000; 0.932100
189.000000; 0.934200
190.000000; 0.938200
191.000000; 0.941200
192.000000; 0.945400
193.000000; 0.947700
194.000000; 0.950100
195.000000; 0.953000
196.000000; 0.954900
197.000000; 0.956100
198.000000; 0.957700
199.000000; 0.960300
200.000000; 0.961900
201.000000; 0.963500
202.000000; 0.963700
203.000000; 0.964600
204.000000; 0.966900
205.000000; 0.967600
206.000000; 0.968600
207.000000; 0.970600
208.000000; 0.971800
209.000000; 0.973700
210.000000; 0.974500
211.000000; 0.976100
212.000000; 0.976600
213.000000; 0.978100
214.000000; 0.978900
215.000000; 0.980500
216.000000; 0.982000
217.000000; 0.982100
218.000000; 0.982900
219.000000; 0.982100
220.000000; 0.983700
221.000000; 0.985200
222.000000; 0.985300
223.000000; 0.984700
224.000000; 0.985700
225.000000; 0.986100
226.000000; 0.986700
227.000000; 0.988100
228.000000; 0.988000
229.000000; 0.988100
230.000000; 0.988900
231.000000; 0.990200
232.000000; 0.990500
233.000000; 0.991100
234.000000; 0.992100
235.000000; 0.992900
236.000000; 0.992400
237.000000; 0.992400
238.000000; 0.993000
239.000000; 0.993500
240.000000; 0.993300
241.000000; 0.993700
242.000000; 0.993900
243.000000; 0.994300
244.000000; 0.994100
245.000000; 0.994500
246.000000; 0.994300
247.000000; 0.994800
248.000000; 0.995500
249.000000; 0.995000
250.000000; 0.995600
251.000000; 0.996000
252.000000; 0.996100
253.000000; 0.995900
254.000000; 0.996800
255.000000; 0.996400
256.000000; 0.996700
257.000000; 0.996900
258.000000; 0.996900
259.000000; 0.997100
260.000000; 0.997300
261.000000; 0.997600
262.000000; 0.997900
263.000000; 0.997600
264.000000; 0.997500
265.000000; 0.997800
266.000000; 0.997900
267.000000; 0.997800
268.000000; 0.998100
269.000000; 0.998000
270.000000; 0.998200
271.000000; 0.998100
272.000000; 0.998000
273.000000; 0.998400
274.000000; 0.998200
275.000000; 0.998300
276.000000; 0.999000
277.000000; 0.999000
278.000000; 0.998900
279.000000; 0.998800
280.000000; 0.999000
281.000000; 0.998900
282.000000; 0.999000
283.000000; 0.999200
284.000000; 0.999200
285.000000; 0.999400
286.000000; 0.999500
287.000000; 0.999100
288.000000; 0.999100
289.000000; 0.999300
290.000000; 0.999300
291.000000; 0.999400
292.000000; 0.999300
293.000000; 0.999400
294.000000; 0.999200
295.000000; 0.999500
296.000000; 0.999500
297.000000; 0.999500
298.000000; 0.999600
299.000000; 0.999500


==> plotData/expectedBehaviourChernoffTriggerSum.csv <==
0.000000; 0.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.000000
12.000000; 0.000000
13.000000; 0.000000
14.000000; 0.000401
15.000000; 0.000401
16.000000; 0.001203
17.000000; 0.002807
18.000000; 0.004812
19.000000; 0.007217
20.000000; 0.011227
21.000000; 0.009623
22.000000; 0.011227
23.000000; 0.011227
24.000000; 0.011227
25.000000; 0.012029
26.000000; 0.009222
27.000000; 0.007217
28.000000; 0.007217
29.000000; 0.008019
30.000000; 0.008019
31.000000; 0.007618
32.000000; 0.009222
33.000000; 0.009623
34.000000; 0.010024
35.000000; 0.008420
36.000000; 0.010425
37.000000; 0.010024
38.000000; 0.010425
39.000000; 0.011227
40.000000; 0.011227
41.000000; 0.011628
42.000000; 0.011227
43.000000; 0.011227
44.000000; 0.012831
45.000000; 0.014435
46.000000; 0.012029
47.000000; 0.011227
48.000000; 0.007618
49.000000; 0.007217
50.000000; 0.008019
51.000000; 0.006014
52.000000; 0.008821
53.000000; 0.009222
54.000000; 0.009222
55.000000; 0.008821
56.000000; 0.009222
57.000000; 0.010425
58.000000; 0.009623
59.000000; 0.008821
60.000000; 0.009222
61.000000; 0.009222
62.000000; 0.010024
63.000000; 0.011227
64.000000; 0.010425
65.000000; 0.008019
66.000000; 0.006816
67.000000; 0.007618
68.000000; 0.008019
69.000000; 0.007217
70.000000; 0.010024
71.000000; 0.008821
72.000000; 0.008019
73.000000; 0.008420
74.000000; 0.009222
75.000000; 0.009222
76.000000; 0.006816
77.000000; 0.007217
78.000000; 0.006014
79.000000; 0.007217
80.000000; 0.009222
81.000000; 0.010826
82.000000; 0.011227
83.000000; 0.010826
84.000000; 0.012029
85.000000; 0.012831
86.000000; 0.010826
87.000000; 0.008420
88.000000; 0.009222
89.000000; 0.009623
90.000000; 0.009222
91.000000; 0.009222
92.000000; 0.008420
93.000000; 0.009623
94.000000; 0.011227
95.000000; 0.010425
96.000000; 0.010425
97.000000; 0.008019
98.000000; 0.009222
99.000000; 0.009623
100.000000; 0.009623
101.000000; 0.008821
102.000000; 0.008019
103.000000; 0.008019
104.000000; 0.007618
105.000000; 0.006816
106.000000; 0.007217
107.000000; 0.009222
108.000000; 0.015237
109.000000; 0.012029
110.000000; 0.013633
111.000000; 0.016038
112.000000; 0.019647
113.000000; 0.029270
114.000000; 0.038893
115.000000; 0.050521
116.000000; 0.061347
117.000000; 0.077787
118.000000; 0.087811
119.000000; 0.105453
120.000000; 0.124298
121.000000; 0.147153
122.000000; 0.172414
123.000000; 0.192462
124.000000; 0.210906
125.000000; 0.230553
126.000000; 0.270249
127.000000; 0.289495
128.000000; 0.314755
129.000000; 0.338011
130.000000; 0.362470
131.000000; 0.382117
132.000000; 0.404972
133.000000; 0.430233
134.000000; 0.450281
135.000000; 0.470730
136.000000; 0.492382
137.000000; 0.513232
138.000000; 0.529671
139.000000; 0.543705
140.000000; 0.565758
141.000000; 0.585004
142.000000; 0.604651
143.000000; 0.619487
144.000000; 0.637530
145.000000; 0.655172
146.000000; 0.676022
147.000000; 0.687249
148.000000; 0.705694
149.000000; 0.724138
150.000000; 0.736969
151.000000; 0.746993
152.000000; 0.752205
153.000000; 0.761427
154.000000; 0.773857
155.000000; 0.777466
156.000000; 0.783079
157.000000; 0.793103
158.000000; 0.805533
159.000000; 0.815156
160.000000; 0.821572
161.000000; 0.831195
162.000000; 0.836006
163.000000; 0.843625
164.000000; 0.843625
165.000000; 0.850842
166.000000; 0.859663
167.000000; 0.872895
168.000000; 0.881315
169.000000; 0.886127
170.000000; 0.888532
171.000000; 0.895349
172.000000; 0.906175
173.000000; 0.912189
174.000000; 0.914996
175.000000; 0.918204
176.000000; 0.923015
177.000000; 0.925421
178.000000; 0.929030
179.000000; 0.929832
180.000000; 0.935044
181.000000; 0.935846
182.000000; 0.939455
183.000000; 0.943063
184.000000; 0.941860
185.000000; 0.944266
186.000000; 0.947875
187.000000; 0.949479
188.000000; 0.950682
189.000000; 0.955894
190.000000; 0.956295
191.000000; 0.960305
192.000000; 0.958701
193.000000; 0.960305
194.000000; 0.964314
195.000000; 0.964314
196.000000; 0.965116
197.000000; 0.967522
198.000000; 0.967121
199.000000; 0.966319
200.000000; 0.967923
201.000000; 0.969527
202.000000; 0.970730
203.000000; 0.973136
204.000000; 0.973937
205.000000; 0.976744
206.000000; 0.978749
207.000000; 0.979952
208.000000; 0.977546
209.000000; 0.978749
210.000000; 0.981155
211.000000; 0.981556
212.000000; 0.980754
213.000000; 0.981155
214.000000; 0.983160
215.000000; 0.985966
216.000000; 0.985966
217.000000; 0.985966
218.000000; 0.986768
219.000000; 0.986367
220.000000; 0.987169
221.000000; 0.987971
222.000000; 0.988773
223.000000; 0.988773
224.000000; 0.989174
225.000000; 0.990377
226.000000; 0.990778
227.000000; 0.990778
228.000000; 0.990778
229.000000; 0.991179
230.000000; 0.991981
231.000000; 0.991179
232.000000; 0.991580
233.000000; 0.992382
234.000000; 0.992382
235.000000; 0.993184
236.000000; 0.993986
237.000000; 0.993986
238.000000; 0.993986
239.000000; 0.993184
240.000000; 0.993585
241.000000; 0.995188
242.000000; 0.994387
243.000000; 0.995188
244.000000; 0.995589
245.000000; 0.995589
246.000000; 0.995188
247.000000; 0.995589
248.000000; 0.995589
249.000000; 0.995188
250.000000; 0.995589
251.000000; 0.995990
252.000000; 0.995990
253.000000; 0.996391
254.000000; 0.995990
255.000000; 0.997193
256.000000; 0.996792
257.000000; 0.997193
258.000000; 0.996792
259.000000; 0.997193
260.000000; 0.997193
261.000000; 0.997594
262.000000; 0.997995
263.000000; 0.997995
264.000000; 0.997995
265.000000; 0.997594
266.000000; 0.997594
267.000000; 0.997995
268.000000; 0.997995
269.000000; 0.997995
270.000000; 0.997995
271.000000; 0.997995
272.000000; 0.997995
273.000000; 0.998396
274.000000; 0.998797
275.000000; 0.998797
276.000000; 0.998797
277.000000; 0.998797
278.000000; 0.998797
279.000000; 0.998396
280.000000; 0.998396
281.000000; 0.998396
282.000000; 0.999198
283.000000; 0.999198
284.000000; 0.999198
285.000000; 0.999198
286.000000; 0.998797
287.000000; 0.998396
288.000000; 0.998396
289.000000; 0.998797
290.000000; 0.998797
291.000000; 0.998797
292.000000; 0.998797
293.000000; 0.998797
294.000000; 0.998797
295.000000; 0.999198
296.000000; 0.999198
297.000000; 0.999198
298.000000; 0.999198
299.000000; 0.999198


==> plotData/expectedBehaviourDynamic.csv <==
0.000000; 0.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.004900
12.000000; 0.004800
13.000000; 0.006700
14.000000; 0.005900
15.000000; 0.007000
16.000000; 0.007600
17.000000; 0.006900
18.000000; 0.006400
19.000000; 0.007600
20.000000; 0.005900
21.000000; 0.006600
22.000000; 0.007600
23.000000; 0.006000
24.000000; 0.007200
25.000000; 0.006100
26.000000; 0.006700
27.000000; 0.006200
28.000000; 0.006100
29.000000; 0.006200
30.000000; 0.005700
31.000000; 0.006700
32.000000; 0.005600
33.000000; 0.007000
34.000000; 0.006100
35.000000; 0.006400
36.000000; 0.004400
37.000000; 0.004500
38.000000; 0.004700
39.000000; 0.005900
40.000000; 0.007400
41.000000; 0.006500
42.000000; 0.005800
43.000000; 0.005600
44.000000; 0.005200
45.000000; 0.005400
46.000000; 0.006100
47.000000; 0.006400
48.000000; 0.005900
49.000000; 0.005600
50.000000; 0.006500
51.000000; 0.005800
52.000000; 0.005400
53.000000; 0.005700
54.000000; 0.006800
55.000000; 0.007600
56.000000; 0.006300
57.000000; 0.006700
58.000000; 0.006400
59.000000; 0.007400
60.000000; 0.005900
61.000000; 0.005700
62.000000; 0.004600
63.000000; 0.006200
64.000000; 0.006300
65.000000; 0.005300
66.000000; 0.004900
67.000000; 0.006500
68.000000; 0.005800
69.000000; 0.006300
70.000000; 0.006500
71.000000; 0.006900
72.000000; 0.006300
73.000000; 0.006900
74.000000; 0.006400
75.000000; 0.006100
76.000000; 0.005700
77.000000; 0.006000
78.000000; 0.005800
79.000000; 0.005500
80.000000; 0.006600
81.000000; 0.005600
82.000000; 0.006300
83.000000; 0.004600
84.000000; 0.004300
85.000000; 0.005400
86.000000; 0.005500
87.000000; 0.005700
88.000000; 0.006200
89.000000; 0.007000
90.000000; 0.006000
91.000000; 0.006300
92.000000; 0.005700
93.000000; 0.005700
94.000000; 0.006200
95.000000; 0.007100
96.000000; 0.006300
97.000000; 0.006400
98.000000; 0.006000
99.000000; 0.004900
100.000000; 0.005000
101.000000; 0.006100
102.000000; 0.004900
103.000000; 0.004700
104.000000; 0.004900
105.000000; 0.004900
106.000000; 0.005500
107.000000; 0.006900
108.000000; 0.009100
109.000000; 0.012400
110.000000; 0.015300
111.000000; 0.020900
112.000000; 0.024300
113.000000; 0.030700
114.000000; 0.037600
115.000000; 0.045400
116.000000; 0.058700
117.000000; 0.070300
118.000000; 0.083000
119.000000; 0.095000
120.000000; 0.116600
121.000000; 0.131600
122.000000; 0.153300
123.000000; 0.174200
124.000000; 0.193100
125.000000; 0.218000
126.000000; 0.243000
127.000000; 0.268900
128.000000; 0.289900
129.000000; 0.312100
130.000000; 0.339500
131.000000; 0.364000
132.000000; 0.384900
133.000000; 0.417800
134.000000; 0.440400
135.000000; 0.462200
136.000000; 0.489500
137.000000; 0.511200
138.000000; 0.530300
139.000000; 0.555500
140.000000; 0.578900
141.000000; 0.606000
142.000000; 0.628400
143.000000; 0.645400
144.000000; 0.661100
145.000000; 0.682300
146.000000; 0.701000
147.000000; 0.717900
148.000000; 0.736800
149.000000; 0.752200
150.000000; 0.768400
151.000000; 0.782700
152.000000; 0.796900
153.000000; 0.810700
154.000000; 0.824600
155.000000; 0.833300
156.000000; 0.844800
157.000000; 0.854400
158.000000; 0.864500
159.000000; 0.875600
160.000000; 0.882800
161.000000; 0.888300
162.000000; 0.895500
163.000000; 0.901800
164.000000; 0.909100
165.000000; 0.913300
166.000000; 0.918600
167.000000; 0.923300
168.000000; 0.928800
169.000000; 0.931300
170.000000; 0.936300
171.000000; 0.941100
172.000000; 0.944700
173.000000; 0.948000
174.000000; 0.952500
175.000000; 0.954900
176.000000; 0.955800
177.000000; 0.958200
178.000000; 0.960200
179.000000; 0.961700
180.000000; 0.963700
181.000000; 0.964300
182.000000; 0.965600
183.000000; 0.967400
184.000000; 0.968100
185.000000; 0.969000
186.000000; 0.970000
187.000000; 0.971000
188.000000; 0.971200
189.000000; 0.972900
190.000000; 0.973300
191.000000; 0.974400
192.000000; 0.975400
193.000000; 0.975800
194.000000; 0.976400
195.000000; 0.977300
196.000000; 0.977400
197.000000; 0.979100
198.000000; 0.979400
199.000000; 0.979500
200.000000; 0.980400
201.000000; 0.981100
202.000000; 0.981500
203.000000; 0.981500
204.000000; 0.982300
205.000000; 0.983100
206.000000; 0.983500
207.000000; 0.983500
208.000000; 0.984100
209.000000; 0.985000
210.000000; 0.985900
211.000000; 0.986600
212.000000; 0.987100
213.000000; 0.987200
214.000000; 0.988100
215.000000; 0.988500
216.000000; 0.988500
217.000000; 0.989200
218.000000; 0.990000
219.000000; 0.990800
220.000000; 0.991200
221.000000; 0.991600
222.000000; 0.991800
223.000000; 0.992500
224.000000; 0.993000
225.000000; 0.993000
226.000000; 0.993400
227.000000; 0.993600
228.000000; 0.994200
229.000000; 0.994400
230.000000; 0.994400
231.000000; 0.994600
232.000000; 0.995100
233.000000; 0.995300
234.000000; 0.995500
235.000000; 0.995600
236.000000; 0.996100
237.000000; 0.996200
238.000000; 0.996200
239.000000; 0.996400
240.000000; 0.996500
241.000000; 0.996700
242.000000; 0.996700
243.000000; 0.996800
244.000000; 0.997000
245.000000; 0.997000
246.000000; 0.997000
247.000000; 0.997200
248.000000; 0.997400
249.000000; 0.997500
250.000000; 0.997400
251.000000; 0.997500
252.000000; 0.998000
253.000000; 0.997900
254.000000; 0.998200
255.000000; 0.998600
256.000000; 0.998700
257.000000; 0.998800
258.000000; 0.998900
259.000000; 0.998900
260.000000; 0.998900
261.000000; 0.998900
262.000000; 0.999100
263.000000; 0.999000
264.000000; 0.999100
265.000000; 0.999300
266.000000; 0.999200
267.000000; 0.999300
268.000000; 0.999400
269.000000; 0.999400
270.000000; 0.999400
271.000000; 0.999500
272.000000; 0.999600
273.000000; 0.999600
274.000000; 0.999700
275.000000; 0.999700
276.000000; 0.999700
277.000000; 0.999700
278.000000; 0.999800
279.000000; 0.999800
280.000000; 0.999800
281.000000; 0.999800
282.000000; 0.999900
283.000000; 0.999900
284.000000; 0.999900
285.000000; 0.999900
286.000000; 0.999900
287.000000; 0.999900
288.000000; 0.999800
289.000000; 0.999800
290.000000; 0.999900
291.000000; 0.999900
292.000000; 0.999800
293.000000; 0.999900
294.000000; 0.999900
295.000000; 0.999900
296.000000; 0.999900
297.000000; 0.999800
298.000000; 0.999800
299.000000; 0.999800


==> plotData/expectedBehaviourDynamic2.csv <==
0.000000; 0.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.004900
12.000000; 0.004800
13.000000; 0.006700
14.000000; 0.005900
15.000000; 0.007000
16.000000; 0.007600
17.000000; 0.006900
18.000000; 0.006400
19.000000; 0.007600
20.000000; 0.005900
21.000000; 0.006600
22.000000; 0.007600
23.000000; 0.006000
24.000000; 0.007200
25.000000; 0.006100
26.000000; 0.006700
27.000000; 0.006200
28.000000; 0.006100
29.000000; 0.006200
30.000000; 0.005700
31.000000; 0.006700
32.000000; 0.005600
33.000000; 0.007000
34.000000; 0.006100
35.000000; 0.006400
36.000000; 0.004400
37.000000; 0.004500
38.000000; 0.004700
39.000000; 0.005900
40.000000; 0.007400
41.000000; 0.006500
42.000000; 0.005800
43.000000; 0.005600
44.000000; 0.005200
45.000000; 0.005400
46.000000; 0.006100
47.000000; 0.006400
48.000000; 0.005900
49.000000; 0.005600
50.000000; 0.006500
51.000000; 0.005800
52.000000; 0.005400
53.000000; 0.005700
54.000000; 0.006800
55.000000; 0.007600
56.000000; 0.006300
57.000000; 0.006700
58.000000; 0.006400
59.000000; 0.007400
60.000000; 0.005900
61.000000; 0.005700
62.000000; 0.004600
63.000000; 0.006200
64.000000; 0.006300
65.000000; 0.005300
66.000000; 0.004900
67.000000; 0.006500
68.000000; 0.005800
69.000000; 0.006300
70.000000; 0.006500
71.000000; 0.006900
72.000000; 0.006300
73.000000; 0.006900
74.000000; 0.006400
75.000000; 0.006100
76.000000; 0.005700
77.000000; 0.006000
78.000000; 0.005800
79.000000; 0.005500
80.000000; 0.006600
81.000000; 0.005600
82.000000; 0.006300
83.000000; 0.004600
84.000000; 0.004300
85.000000; 0.005400
86.000000; 0.005500
87.000000; 0.005700
88.000000; 0.006200
89.000000; 0.007000
90.000000; 0.006000
91.000000; 0.006300
92.000000; 0.005700
93.000000; 0.005700
94.000000; 0.006200
95.000000; 0.007100
96.000000; 0.006300
97.000000; 0.006400
98.000000; 0.006000
99.000000; 0.004900
100.000000; 0.005000
101.000000; 0.006100
102.000000; 0.004900
103.000000; 0.005600
104.000000; 0.007700
105.000000; 0.007900
106.000000; 0.010000
107.000000; 0.010900
108.000000; 0.013500
109.000000; 0.015600
110.000000; 0.016200
111.000000; 0.018900
112.000000; 0.019500
113.000000; 0.020200
114.000000; 0.020700
115.000000; 0.022300
116.000000; 0.022900
117.000000; 0.022800
118.000000; 0.023700
119.000000; 0.024800
120.000000; 0.025400
121.000000; 0.025600
122.000000; 0.026000
123.000000; 0.026800
124.000000; 0.026300
125.000000; 0.024200
126.000000; 0.023700
127.000000; 0.023400
128.000000; 0.024700
129.000000; 0.025100
130.000000; 0.024500
131.000000; 0.026000
132.000000; 0.023300
133.000000; 0.024400
134.000000; 0.023500
135.000000; 0.024300
136.000000; 0.025400
137.000000; 0.025200
138.000000; 0.024500
139.000000; 0.023000
140.000000; 0.023600
141.000000; 0.025600
142.000000; 0.024500
143.000000; 0.022500
144.000000; 0.023400
145.000000; 0.021600
146.000000; 0.022100
147.000000; 0.023300
148.000000; 0.022200
149.000000; 0.022700
150.000000; 0.021300
151.000000; 0.021900
152.000000; 0.019800
153.000000; 0.019600
154.000000; 0.020200
155.000000; 0.020200
156.000000; 0.020600
157.000000; 0.020600
158.000000; 0.019700
159.000000; 0.019100
160.000000; 0.018400
161.000000; 0.019900
162.000000; 0.019200
163.000000; 0.019500
164.000000; 0.021300
165.000000; 0.022700
166.000000; 0.021900
167.000000; 0.020800
168.000000; 0.018000
169.000000; 0.018500
170.000000; 0.021300
171.000000; 0.021400
172.000000; 0.019300
173.000000; 0.020000
174.000000; 0.019700
175.000000; 0.021600
176.000000; 0.022600
177.000000; 0.023400
178.000000; 0.021400
179.000000; 0.022000
180.000000; 0.022700
181.000000; 0.021200
182.000000; 0.021400
183.000000; 0.018900
184.000000; 0.018900
185.000000; 0.019900
186.000000; 0.018900
187.000000; 0.019300
188.000000; 0.019800
189.000000; 0.018700
190.000000; 0.020400
191.000000; 0.021000
192.000000; 0.022100
193.000000; 0.021800
194.000000; 0.021500
195.000000; 0.020900
196.000000; 0.021000
197.000000; 0.019700
198.000000; 0.020800
199.000000; 0.020800
200.000000; 0.020200
201.000000; 0.019900
202.000000; 0.020200
203.000000; 0.021000
204.000000; 0.023000
205.000000; 0.023100
206.000000; 0.024400
207.000000; 0.023400
208.000000; 0.024100
209.000000; 0.023700
210.000000; 0.021600
211.000000; 0.022000
212.000000; 0.022600
213.000000; 0.022200
214.000000; 0.024400
215.000000; 0.022400
216.000000; 0.022400
217.000000; 0.022600
218.000000; 0.023800
219.000000; 0.023400
220.000000; 0.023700
221.000000; 0.025200
222.000000; 0.022700
223.000000; 0.023100
224.000000; 0.022400
225.000000; 0.021700
226.000000; 0.021500
227.000000; 0.019600
228.000000; 0.019600
229.000000; 0.021100
230.000000; 0.019500
231.000000; 0.020600
232.000000; 0.018500
233.000000; 0.021200
234.000000; 0.020300
235.000000; 0.020800
236.000000; 0.020300
237.000000; 0.020000
238.000000; 0.021500
239.000000; 0.019900
240.000000; 0.020400
241.000000; 0.021000
242.000000; 0.021300
243.000000; 0.020300
244.000000; 0.018300
245.000000; 0.018100
246.000000; 0.018900
247.000000; 0.019700
248.000000; 0.018900
249.000000; 0.020700
250.000000; 0.021300
251.000000; 0.022800
252.000000; 0.023100
253.000000; 0.021800
254.000000; 0.020100
255.000000; 0.019900
256.000000; 0.020400
257.000000; 0.019900
258.000000; 0.021400
259.000000; 0.022700
260.000000; 0.022100
261.000000; 0.022300
262.000000; 0.021600
263.000000; 0.021100
264.000000; 0.021000
265.000000; 0.022400
266.000000; 0.019900
267.000000; 0.022100
268.000000; 0.021600
269.000000; 0.019800
270.000000; 0.020600
271.000000; 0.021100
272.000000; 0.020900
273.000000; 0.020600
274.000000; 0.018700
275.000000; 0.021600
276.000000; 0.020700
277.000000; 0.019800
278.000000; 0.020500
279.000000; 0.021800
280.000000; 0.022600
281.000000; 0.023100
282.000000; 0.022500
283.000000; 0.023000
284.000000; 0.023400
285.000000; 0.022600
286.000000; 0.021900
287.000000; 0.022800
288.000000; 0.021500
289.000000; 0.020400
290.000000; 0.019000
291.000000; 0.020200
292.000000; 0.018500
293.000000; 0.018000
294.000000; 0.017800
295.000000; 0.019900
296.000000; 0.020400
297.000000; 0.021800
298.000000; 0.020100
299.000000; 0.021300


==> plotData/expectedBehaviourMonteCarloSimulation.csv <==
0.000000; 0.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.000000
12.000000; 0.000000
13.000000; 0.000000
14.000000; 0.000401
15.000000; 0.000401
16.000000; 0.001203
17.000000; 0.002807
18.000000; 0.004812
19.000000; 0.007217
20.000000; 0.011227
21.000000; 0.009623
22.000000; 0.011227
23.000000; 0.011227
24.000000; 0.011227
25.000000; 0.012029
26.000000; 0.009222
27.000000; 0.007217
28.000000; 0.007217
29.000000; 0.008019
30.000000; 0.008019
31.000000; 0.007618
32.000000; 0.009222
33.000000; 0.009623
34.000000; 0.010024
35.000000; 0.008420
36.000000; 0.010425
37.000000; 0.010024
38.000000; 0.010425
39.000000; 0.011227
40.000000; 0.011227
41.000000; 0.011628
42.000000; 0.011227
43.000000; 0.011227
44.000000; 0.012831
45.000000; 0.014435
46.000000; 0.012029
47.000000; 0.011227
48.000000; 0.007618
49.000000; 0.007217
50.000000; 0.008019
51.000000; 0.006014
52.000000; 0.008821
53.000000; 0.009222
54.000000; 0.009222
55.000000; 0.008821
56.000000; 0.009222
57.000000; 0.010425
58.000000; 0.009623
59.000000; 0.008821
60.000000; 0.009222
61.000000; 0.009222
62.000000; 0.010024
63.000000; 0.011227
64.000000; 0.010425
65.000000; 0.008019
66.000000; 0.006816
67.000000; 0.007618
68.000000; 0.008019
69.000000; 0.007217
70.000000; 0.010024
71.000000; 0.008821
72.000000; 0.008019
73.000000; 0.008420
74.000000; 0.009222
75.000000; 0.009222
76.000000; 0.006816
77.000000; 0.007217
78.000000; 0.006014
79.000000; 0.007217
80.000000; 0.009222
81.000000; 0.010826
82.000000; 0.011227
83.000000; 0.010826
84.000000; 0.012029
85.000000; 0.012831
86.000000; 0.010826
87.000000; 0.008420
88.000000; 0.009222
89.000000; 0.009623
90.000000; 0.009222
91.000000; 0.009222
92.000000; 0.008420
93.000000; 0.009623
94.000000; 0.011227
95.000000; 0.010425
96.000000; 0.010425
97.000000; 0.008019
98.000000; 0.009222
99.000000; 0.009623
100.000000; 0.009623
101.000000; 0.008821
102.000000; 0.008019
103.000000; 0.008019
104.000000; 0.007618
105.000000; 0.006816
106.000000; 0.007217
107.000000; 0.009222
108.000000; 0.015237
109.000000; 0.012029
110.000000; 0.013633
111.000000; 0.016038
112.000000; 0.019647
113.000000; 0.029270
114.000000; 0.038893
115.000000; 0.050521
116.000000; 0.061347
117.000000; 0.077787
118.000000; 0.087811
119.000000; 0.105453
120.000000; 0.124298
121.000000; 0.147153
122.000000; 0.172414
123.000000; 0.192462
124.000000; 0.210906
125.000000; 0.230553
126.000000; 0.270249
127.000000; 0.289495
128.000000; 0.314755
129.000000; 0.338011
130.000000; 0.362470
131.000000; 0.382117
132.000000; 0.404972
133.000000; 0.430233
134.000000; 0.450281
135.000000; 0.470730
136.000000; 0.492382
137.000000; 0.513232
138.000000; 0.529671
139.000000; 0.543705
140.000000; 0.565758
141.000000; 0.585004
142.000000; 0.604651
143.000000; 0.619487
144.000000; 0.637530
145.000000; 0.655172
146.000000; 0.676022
147.000000; 0.687249
148.000000; 0.705694
149.000000; 0.724138
150.000000; 0.736969
151.000000; 0.746993
152.000000; 0.752205
153.000000; 0.761427
154.000000; 0.773857
155.000000; 0.777466
156.000000; 0.783079
157.000000; 0.793103
158.000000; 0.805533
159.000000; 0.815156
160.000000; 0.821572
161.000000; 0.831195
162.000000; 0.836006
163.000000; 0.843625
164.000000; 0.843625
165.000000; 0.850842
166.000000; 0.859663
167.000000; 0.872895
168.000000; 0.881315
169.000000; 0.886127
170.000000; 0.888532
171.000000; 0.895349
172.000000; 0.906175
173.000000; 0.912189
174.000000; 0.914996
175.000000; 0.918204
176.000000; 0.923015
177.000000; 0.925421
178.000000; 0.929030
179.000000; 0.929832
180.000000; 0.935044
181.000000; 0.935846
182.000000; 0.939455
183.000000; 0.943063
184.000000; 0.941860
185.000000; 0.944266
186.000000; 0.947875
187.000000; 0.949479
188.000000; 0.950682
189.000000; 0.955894
190.000000; 0.956295
191.000000; 0.960305
192.000000; 0.958701
193.000000; 0.960305
194.000000; 0.964314
195.000000; 0.964314
196.000000; 0.965116
197.000000; 0.967522
198.000000; 0.967121
199.000000; 0.966319
200.000000; 0.967923
201.000000; 0.969527
202.000000; 0.970730
203.000000; 0.973136
204.000000; 0.973937
205.000000; 0.976744
206.000000; 0.978749
207.000000; 0.979952
208.000000; 0.977546
209.000000; 0.978749
210.000000; 0.981155
211.000000; 0.981556
212.000000; 0.980754
213.000000; 0.981155
214.000000; 0.983160
215.000000; 0.985966
216.000000; 0.985966
217.000000; 0.985966
218.000000; 0.986768
219.000000; 0.986367
220.000000; 0.987169
221.000000; 0.987971
222.000000; 0.988773
223.000000; 0.988773
224.000000; 0.989174
225.000000; 0.990377
226.000000; 0.990778
227.000000; 0.990778
228.000000; 0.990778
229.000000; 0.991179
230.000000; 0.991981
231.000000; 0.991179
232.000000; 0.991580
233.000000; 0.992382
234.000000; 0.992382
235.000000; 0.993184
236.000000; 0.993986
237.000000; 0.993986
238.000000; 0.993986
239.000000; 0.993184
240.000000; 0.993585
241.000000; 0.995188
242.000000; 0.994387
243.000000; 0.995188
244.000000; 0.995589
245.000000; 0.995589
246.000000; 0.995188
247.000000; 0.995589
248.000000; 0.995589
249.000000; 0.995188
250.000000; 0.995589
251.000000; 0.995990
252.000000; 0.995990
253.000000; 0.996391
254.000000; 0.995990
255.000000; 0.997193
256.000000; 0.996792
257.000000; 0.997193
258.000000; 0.996792
259.000000; 0.997193
260.000000; 0.997193
261.000000; 0.997594
262.000000; 0.997995
263.000000; 0.997995
264.000000; 0.997995
265.000000; 0.997594
266.000000; 0.997594
267.000000; 0.997995
268.000000; 0.997995
269.000000; 0.997995
270.000000; 0.997995
271.000000; 0.997995
272.000000; 0.997995
273.000000; 0.998396
274.000000; 0.998797
275.000000; 0.998797
276.000000; 0.998797
277.000000; 0.998797
278.000000; 0.998797
279.000000; 0.998396
280.000000; 0.998396
281.000000; 0.998396
282.000000; 0.999198
283.000000; 0.999198
284.000000; 0.999198
285.000000; 0.999198
286.000000; 0.998797
287.000000; 0.998396
288.000000; 0.998396
289.000000; 0.998797
290.000000; 0.998797
291.000000; 0.998797
292.000000; 0.998797
293.000000; 0.998797
294.000000; 0.998797
295.000000; 0.999198
296.000000; 0.999198
297.000000; 0.999198
298.000000; 0.999198
299.000000; 0.999198


==> plotData/expectedBehaviourStatic.csv <==
0.000000; 0.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.000800
12.000000; 0.001800
13.000000; 0.003800
14.000000; 0.005300
15.000000; 0.006400
16.000000; 0.008400
17.000000; 0.009300
18.000000; 0.010100
19.000000; 0.011400
20.000000; 0.011000
21.000000; 0.011400
22.000000; 0.011400
23.000000; 0.011200
24.000000; 0.011700
25.000000; 0.011200
26.000000; 0.009400
27.000000; 0.009200
28.000000; 0.009300
29.000000; 0.010800
30.000000; 0.009700
31.000000; 0.008700
32.000000; 0.008900
33.000000; 0.009800
34.000000; 0.009400
35.000000; 0.008900
36.000000; 0.009000
37.000000; 0.007800
38.000000; 0.008000
39.000000; 0.008800
40.000000; 0.008900
41.000000; 0.009500
42.000000; 0.010600
43.000000; 0.010300
44.000000; 0.009500
45.000000; 0.009700
46.000000; 0.010900
47.000000; 0.010300
48.000000; 0.010100
49.000000; 0.010100
50.000000; 0.009400
51.000000; 0.008200
52.000000; 0.008100
53.000000; 0.009400
54.000000; 0.010500
55.000000; 0.010700
56.000000; 0.010300
57.000000; 0.010600
58.000000; 0.010400
59.000000; 0.009900
60.000000; 0.009500
61.000000; 0.009200
62.000000; 0.009000
63.000000; 0.009400
64.000000; 0.008500
65.000000; 0.007700
66.000000; 0.008200
67.000000; 0.007900
68.000000; 0.008800
69.000000; 0.009400
70.000000; 0.010600
71.000000; 0.010700
72.000000; 0.009600
73.000000; 0.010000
74.000000; 0.010000
75.000000; 0.009300
76.000000; 0.009600
77.000000; 0.010400
78.000000; 0.009000
79.000000; 0.007900
80.000000; 0.007800
81.000000; 0.007700
82.000000; 0.008300
83.000000; 0.008000
84.000000; 0.008900
85.000000; 0.008900
86.000000; 0.008200
87.000000; 0.008300
88.000000; 0.009300
89.000000; 0.009400
90.000000; 0.009300
91.000000; 0.008100
92.000000; 0.008800
93.000000; 0.009500
94.000000; 0.009600
95.000000; 0.009500
96.000000; 0.009700
97.000000; 0.009300
98.000000; 0.009200
99.000000; 0.009900
100.000000; 0.009300
101.000000; 0.008900
102.000000; 0.007700
103.000000; 0.007500
104.000000; 0.008100
105.000000; 0.007700
106.000000; 0.007200
107.000000; 0.008100
108.000000; 0.010300
109.000000; 0.011600
110.000000; 0.014600
111.000000; 0.018800
112.000000; 0.023300
113.000000; 0.032200
114.000000; 0.041200
115.000000; 0.055900
116.000000; 0.073400
117.000000; 0.090800
118.000000; 0.112400
119.000000; 0.134900
120.000000; 0.162500
121.000000; 0.186100
122.000000; 0.213100
123.000000; 0.240900
124.000000; 0.267300
125.000000; 0.296300
126.000000; 0.324300
127.000000; 0.353300
128.000000; 0.382000
129.000000; 0.402100
130.000000; 0.425200
131.000000; 0.457000
132.000000; 0.480700
133.000000; 0.507800
134.000000; 0.534000
135.000000; 0.555700
136.000000; 0.576300
137.000000; 0.598100
138.000000; 0.617900
139.000000; 0.638300
140.000000; 0.664000
141.000000; 0.685900
142.000000; 0.707200
143.000000; 0.722100
144.000000; 0.739100
145.000000; 0.752700
146.000000; 0.765700
147.000000; 0.778300
148.000000; 0.793200
149.000000; 0.809000
150.000000; 0.823100
151.000000; 0.833900
152.000000; 0.844000
153.000000; 0.855200
154.000000; 0.868500
155.000000; 0.876900
156.000000; 0.884700
157.000000; 0.888700
158.000000; 0.896000
159.000000; 0.902100
160.000000; 0.909200
161.000000; 0.915600
162.000000; 0.923500
163.000000; 0.928800
164.000000; 0.934200
165.000000; 0.939100
166.000000; 0.942000
167.000000; 0.945700
168.000000; 0.949800
169.000000; 0.953400
170.000000; 0.955700
171.000000; 0.957600
172.000000; 0.961200
173.000000; 0.962600
174.000000; 0.966600
175.000000; 0.968000
176.000000; 0.969600
177.000000; 0.971700
178.000000; 0.973400
179.000000; 0.974400
180.000000; 0.975600
181.000000; 0.976600
182.000000; 0.978200
183.000000; 0.978800
184.000000; 0.980500
185.000000; 0.982100
186.000000; 0.983100
187.000000; 0.984200
188.000000; 0.984900
189.000000; 0.985400
190.000000; 0.986800
191.000000; 0.988100
192.000000; 0.988700
193.000000; 0.988900
194.000000; 0.989200
195.000000; 0.989900
196.000000; 0.990000
197.000000; 0.990500
198.000000; 0.990800
199.000000; 0.990700
200.000000; 0.990800
201.000000; 0.991300
202.000000; 0.992000
203.000000; 0.992100
204.000000; 0.992900
205.000000; 0.993200
206.000000; 0.993400
207.000000; 0.993800
208.000000; 0.993900
209.000000; 0.994600
210.000000; 0.995200
211.000000; 0.995300
212.000000; 0.995300
213.000000; 0.995800
214.000000; 0.996000
215.000000; 0.996000
216.000000; 0.996000
217.000000; 0.996100
218.000000; 0.996200
219.000000; 0.996800
220.000000; 0.997000
221.000000; 0.997500
222.000000; 0.997400
223.000000; 0.997600
224.000000; 0.997700
225.000000; 0.997800
226.000000; 0.997700
227.000000; 0.997700
228.000000; 0.997900
229.000000; 0.997900
230.000000; 0.998100
231.000000; 0.998400
232.000000; 0.998400
233.000000; 0.998500
234.000000; 0.998500
235.000000; 0.998600
236.000000; 0.998900
237.000000; 0.999000
238.000000; 0.998900
239.000000; 0.999000
240.000000; 0.998900
241.000000; 0.999000
242.000000; 0.999100
243.000000; 0.999200
244.000000; 0.999300
245.000000; 0.999300
246.000000; 0.999400
247.000000; 0.999300
248.000000; 0.999400
249.000000; 0.999500
250.000000; 0.999500
251.000000; 0.999500
252.000000; 0.999800
253.000000; 0.999600
254.000000; 0.999500
255.000000; 0.999600
256.000000; 0.999500
257.000000; 0.999600
258.000000; 0.999600
259.000000; 0.999600
260.000000; 0.999700
261.000000; 0.999800
262.000000; 0.999800
263.000000; 0.999800
264.000000; 0.999800
265.000000; 0.999800
266.000000; 0.999800
267.000000; 0.999800
268.000000; 0.999900
269.000000; 0.999900
270.000000; 0.999900
271.000000; 0.999900
272.000000; 0.999900
273.000000; 0.999900
274.000000; 0.999900
275.000000; 0.999900
276.000000; 0.999900
277.000000; 0.999900
278.000000; 0.999900
279.000000; 0.999900
280.000000; 0.999900
281.000000; 0.999900
282.000000; 0.999900
283.000000; 0.999900
284.000000; 0.999900
285.000000; 0.999900
286.000000; 1.000000
287.000000; 1.000000
288.000000; 0.999900
289.000000; 0.999900
290.000000; 0.999900
291.000000; 1.000000
292.000000; 1.000000
293.000000; 1.000000
294.000000; 1.000000
295.000000; 1.000000
296.000000; 1.000000
297.000000; 1.000000
298.000000; 1.000000
299.000000; 1.000000


==> plotData/expectedBehaviourStatic2.csv <==
0.000000; 0.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.000800
12.000000; 0.001800
13.000000; 0.003800
14.000000; 0.005300
15.000000; 0.006400
16.000000; 0.008400
17.000000; 0.009300
18.000000; 0.010100
19.000000; 0.011400
20.000000; 0.011000
21.000000; 0.011400
22.000000; 0.011400
23.000000; 0.011200
24.000000; 0.011700
25.000000; 0.011200
26.000000; 0.009400
27.000000; 0.009200
28.000000; 0.009300
29.000000; 0.010800
30.000000; 0.009700
31.000000; 0.008700
32.000000; 0.008900
33.000000; 0.009800
34.000000; 0.009400
35.000000; 0.008900
36.000000; 0.009000
37.000000; 0.007800
38.000000; 0.008000
39.000000; 0.008800
40.000000; 0.008900
41.000000; 0.009500
42.000000; 0.010600
43.000000; 0.010300
44.000000; 0.009500
45.000000; 0.009700
46.000000; 0.010900
47.000000; 0.010300
48.000000; 0.010100
49.000000; 0.010100
50.000000; 0.009400
51.000000; 0.008200
52.000000; 0.008100
53.000000; 0.009400
54.000000; 0.010500
55.000000; 0.010700
56.000000; 0.010300
57.000000; 0.010600
58.000000; 0.010400
59.000000; 0.009900
60.000000; 0.009500
61.000000; 0.009200
62.000000; 0.009000
63.000000; 0.009400
64.000000; 0.008500
65.000000; 0.007700
66.000000; 0.008200
67.000000; 0.007900
68.000000; 0.008800
69.000000; 0.009400
70.000000; 0.010600
71.000000; 0.010700
72.000000; 0.009600
73.000000; 0.010000
74.000000; 0.010000
75.000000; 0.009300
76.000000; 0.009600
77.000000; 0.010400
78.000000; 0.009000
79.000000; 0.007900
80.000000; 0.007800
81.000000; 0.007700
82.000000; 0.008300
83.000000; 0.008000
84.000000; 0.008900
85.000000; 0.008900
86.000000; 0.008200
87.000000; 0.008300
88.000000; 0.009300
89.000000; 0.009400
90.000000; 0.009300
91.000000; 0.008100
92.000000; 0.008800
93.000000; 0.009500
94.000000; 0.009600
95.000000; 0.009500
96.000000; 0.009700
97.000000; 0.009300
98.000000; 0.009200
99.000000; 0.009900
100.000000; 0.009300
101.000000; 0.008900
102.000000; 0.007700
103.000000; 0.007800
104.000000; 0.010700
105.000000; 0.013600
106.000000; 0.017200
107.000000; 0.020400
108.000000; 0.026300
109.000000; 0.030800
110.000000; 0.036400
111.000000; 0.039900
112.000000; 0.044500
113.000000; 0.048400
114.000000; 0.050700
115.000000; 0.050000
116.000000; 0.052800
117.000000; 0.052000
118.000000; 0.054000
119.000000; 0.054200
120.000000; 0.056700
121.000000; 0.057700
122.000000; 0.057100
123.000000; 0.058300
124.000000; 0.058100
125.000000; 0.058500
126.000000; 0.057200
127.000000; 0.053400
128.000000; 0.052100
129.000000; 0.054500
130.000000; 0.054700
131.000000; 0.056100
132.000000; 0.055800
133.000000; 0.053900
134.000000; 0.053700
135.000000; 0.054300
136.000000; 0.054700
137.000000; 0.055600
138.000000; 0.056400
139.000000; 0.056400
140.000000; 0.055300
141.000000; 0.057600
142.000000; 0.058200
143.000000; 0.058800
144.000000; 0.057900
145.000000; 0.057900
146.000000; 0.058000
147.000000; 0.054600
148.000000; 0.054400
149.000000; 0.055700
150.000000; 0.057500
151.000000; 0.056400
152.000000; 0.058300
153.000000; 0.057600
154.000000; 0.056000
155.000000; 0.055700
156.000000; 0.055600
157.000000; 0.054700
158.000000; 0.055200
159.000000; 0.054700
160.000000; 0.056200
161.000000; 0.055900
162.000000; 0.055600
163.000000; 0.055800
164.000000; 0.056500
165.000000; 0.057000
166.000000; 0.057000
167.000000; 0.056500
168.000000; 0.052200
169.000000; 0.051400
170.000000; 0.053200
171.000000; 0.055400
172.000000; 0.055700
173.000000; 0.055600
174.000000; 0.055100
175.000000; 0.056700
176.000000; 0.057800
177.000000; 0.057500
178.000000; 0.057400
179.000000; 0.057300
180.000000; 0.057400
181.000000; 0.056100
182.000000; 0.056500
183.000000; 0.054400
184.000000; 0.055000
185.000000; 0.055700
186.000000; 0.054700
187.000000; 0.054600
188.000000; 0.054600
189.000000; 0.055100
190.000000; 0.055600
191.000000; 0.058900
192.000000; 0.059000
193.000000; 0.056300
194.000000; 0.057600
195.000000; 0.056300
196.000000; 0.056500
197.000000; 0.055000
198.000000; 0.053200
199.000000; 0.053900
200.000000; 0.055600
201.000000; 0.057300
202.000000; 0.056000
203.000000; 0.058300
204.000000; 0.059500
205.000000; 0.058500
206.000000; 0.060100
207.000000; 0.062200
208.000000; 0.063000
209.000000; 0.062400
210.000000; 0.063200
211.000000; 0.060300
212.000000; 0.060700
213.000000; 0.057900
214.000000; 0.061100
215.000000; 0.059900
216.000000; 0.059000
217.000000; 0.058500
218.000000; 0.058200
219.000000; 0.061700
220.000000; 0.062000
221.000000; 0.062800
222.000000; 0.060900
223.000000; 0.059500
224.000000; 0.057700
225.000000; 0.059500
226.000000; 0.059300
227.000000; 0.055200
228.000000; 0.053500
229.000000; 0.054100
230.000000; 0.053900
231.000000; 0.055700
232.000000; 0.056800
233.000000; 0.056700
234.000000; 0.057400
235.000000; 0.057800
236.000000; 0.058300
237.000000; 0.057200
238.000000; 0.056200
239.000000; 0.060900
240.000000; 0.058600
241.000000; 0.056600
242.000000; 0.056000
243.000000; 0.055900
244.000000; 0.054000
245.000000; 0.054800
246.000000; 0.056100
247.000000; 0.058200
248.000000; 0.057900
249.000000; 0.058800
250.000000; 0.057300
251.000000; 0.058300
252.000000; 0.058200
253.000000; 0.059700
254.000000; 0.061800
255.000000; 0.057900
256.000000; 0.060100
257.000000; 0.057000
258.000000; 0.056800
259.000000; 0.055100
260.000000; 0.057400
261.000000; 0.056100
262.000000; 0.058600
263.000000; 0.055600
264.000000; 0.055600
265.000000; 0.055300
266.000000; 0.055900
267.000000; 0.056000
268.000000; 0.059700
269.000000; 0.059500
270.000000; 0.056500
271.000000; 0.055300
272.000000; 0.055600
273.000000; 0.055800
274.000000; 0.055800
275.000000; 0.055800
276.000000; 0.053600
277.000000; 0.054600
278.000000; 0.054800
279.000000; 0.057500
280.000000; 0.056300
281.000000; 0.056100
282.000000; 0.057500
283.000000; 0.057900
284.000000; 0.061100
285.000000; 0.059700
286.000000; 0.059500
287.000000; 0.057300
288.000000; 0.056700
289.000000; 0.057600
290.000000; 0.058600
291.000000; 0.055500
292.000000; 0.056100
293.000000; 0.055200
294.000000; 0.053400
295.000000; 0.053000
296.000000; 0.055800
297.000000; 0.057500
298.000000; 0.059600
299.000000; 0.059400


==> plotData/expectedBehaviourSumMonteCarloSimulation.csv <==
0.000000; 0.000000
1.000000; 0.000000
2.000000; 0.000000
3.000000; 0.000000
4.000000; 0.000000
5.000000; 0.000000
6.000000; 0.000000
7.000000; 0.000000
8.000000; 0.000000
9.000000; 0.000000
10.000000; 0.000000
11.000000; 0.005613
12.000000; 0.004010
13.000000; 0.006415
14.000000; 0.004010
15.000000; 0.006816
16.000000; 0.008019
17.000000; 0.006415
18.000000; 0.005613
19.000000; 0.005613
20.000000; 0.006014
21.000000; 0.006014
22.000000; 0.006014
23.000000; 0.004010
24.000000; 0.002807
25.000000; 0.002406
26.000000; 0.002406
27.000000; 0.003609
28.000000; 0.003208
29.000000; 0.002406
30.000000; 0.002807
31.000000; 0.003609
32.000000; 0.004010
33.000000; 0.004812
34.000000; 0.002406
35.000000; 0.004010
36.000000; 0.003609
37.000000; 0.002005
38.000000; 0.004812
39.000000; 0.006816
40.000000; 0.006415
41.000000; 0.005613
42.000000; 0.004812
43.000000; 0.006014
44.000000; 0.005213
45.000000; 0.004812
46.000000; 0.003609
47.000000; 0.005613
48.000000; 0.005613
49.000000; 0.004411
50.000000; 0.004411
51.000000; 0.004812
52.000000; 0.004411
53.000000; 0.002807
54.000000; 0.004812
55.000000; 0.006816
56.000000; 0.004411
57.000000; 0.002406
58.000000; 0.004010
59.000000; 0.004812
60.000000; 0.002807
61.000000; 0.003609
62.000000; 0.004010
63.000000; 0.002807
64.000000; 0.005613
65.000000; 0.003609
66.000000; 0.002406
67.000000; 0.005213
68.000000; 0.004010
69.000000; 0.002807
70.000000; 0.001604
71.000000; 0.002406
72.000000; 0.002406
73.000000; 0.004812
74.000000; 0.002807
75.000000; 0.004010
76.000000; 0.005213
77.000000; 0.003609
78.000000; 0.003609
79.000000; 0.002807
80.000000; 0.006415
81.000000; 0.004010
82.000000; 0.004411
83.000000; 0.005213
84.000000; 0.004010
85.000000; 0.006014
86.000000; 0.005613
87.000000; 0.003609
88.000000; 0.003208
89.000000; 0.004411
90.000000; 0.003208
91.000000; 0.004411
92.000000; 0.002807
93.000000; 0.002807
94.000000; 0.004411
95.000000; 0.002807
96.000000; 0.004010
97.000000; 0.003609
98.000000; 0.004812
99.000000; 0.002406
100.000000; 0.003208
101.000000; 0.003609
102.000000; 0.003208
103.000000; 0.003208
104.000000; 0.005613
105.000000; 0.004411
106.000000; 0.006415
107.000000; 0.004812
108.000000; 0.006014
109.000000; 0.008019
110.000000; 0.012029
111.000000; 0.015638
112.000000; 0.018043
113.000000; 0.021652
114.000000; 0.022454
115.000000; 0.024860
116.000000; 0.040497
117.000000; 0.050922
118.000000; 0.052526
119.000000; 0.060946
120.000000; 0.079391
121.000000; 0.089816
122.000000; 0.118284
123.000000; 0.133119
124.000000; 0.153168
125.000000; 0.169206
126.000000; 0.202486
127.000000; 0.223336
128.000000; 0.235766
129.000000; 0.261026
130.000000; 0.283079
131.000000; 0.299118
132.000000; 0.320770
133.000000; 0.347233
134.000000; 0.370489
135.000000; 0.397354
136.000000; 0.416600
137.000000; 0.425421
138.000000; 0.453488
139.000000; 0.472334
140.000000; 0.494387
141.000000; 0.514435
142.000000; 0.541299
143.000000; 0.552125
144.000000; 0.575381
145.000000; 0.599439
146.000000; 0.613472
147.000000; 0.624699
148.000000; 0.647554
149.000000; 0.665196
150.000000; 0.673617
151.000000; 0.689254
152.000000; 0.702486
153.000000; 0.719727
154.000000; 0.732157
155.000000; 0.740176
156.000000; 0.749800
157.000000; 0.762630
158.000000; 0.778669
159.000000; 0.781877
160.000000; 0.787891
161.000000; 0.799118
162.000000; 0.811147
163.000000; 0.815958
164.000000; 0.818364
165.000000; 0.832799
166.000000; 0.842021
167.000000; 0.846832
168.000000; 0.857658
169.000000; 0.863673
170.000000; 0.868885
171.000000; 0.875702
172.000000; 0.883721
173.000000; 0.890938
174.000000; 0.896151
175.000000; 0.896552
176.000000; 0.900962
177.000000; 0.906576
178.000000; 0.910184
179.000000; 0.908581
180.000000; 0.913793
181.000000; 0.921411
182.000000; 0.921411
183.000000; 0.927025
184.000000; 0.929030
185.000000; 0.932237
186.000000; 0.933039
187.000000; 0.939455
188.000000; 0.941860
189.000000; 0.944266
190.000000; 0.949880
191.000000; 0.952285
192.000000; 0.952686
193.000000; 0.955092
194.000000; 0.956696
195.000000; 0.958701
196.000000; 0.961508
197.000000; 0.962711
198.000000; 0.962711
199.000000; 0.964314
200.000000; 0.968725
201.000000; 0.965116
202.000000; 0.969126
203.000000; 0.968324
204.000000; 0.969126
205.000000; 0.969527
206.000000; 0.970329
207.000000; 0.973136
208.000000; 0.972735
209.000000; 0.973937
210.000000; 0.976744
211.000000; 0.978348
212.000000; 0.979551
213.000000; 0.982759
214.000000; 0.982759
215.000000; 0.983962
216.000000; 0.983962
217.000000; 0.983962
218.000000; 0.984362
219.000000; 0.984362
220.000000; 0.983962
221.000000; 0.985966
222.000000; 0.985565
223.000000; 0.984362
224.000000; 0.985164
225.000000; 0.985164
226.000000; 0.986367
227.000000; 0.987570
228.000000; 0.988372
229.000000; 0.988773
230.000000; 0.989575
231.000000; 0.991179
232.000000; 0.990377
233.000000; 0.991179
234.000000; 0.992382
235.000000; 0.993585
236.000000; 0.992382
237.000000; 0.992382
238.000000; 0.992382
239.000000; 0.991981
240.000000; 0.992382
241.000000; 0.993184
242.000000; 0.993585
243.000000; 0.993585
244.000000; 0.993585
245.000000; 0.994387
246.000000; 0.993585
247.000000; 0.993986
248.000000; 0.994787
249.000000; 0.995188
250.000000; 0.995188
251.000000; 0.995589
252.000000; 0.995990
253.000000; 0.996391
254.000000; 0.996792
255.000000; 0.996391
256.000000; 0.996391
257.000000; 0.997193
258.000000; 0.997193
259.000000; 0.997594
260.000000; 0.997594
261.000000; 0.997594
262.000000; 0.997594
263.000000; 0.997594
264.000000; 0.997594
265.000000; 0.997594
266.000000; 0.997594
267.000000; 0.997995
268.000000; 0.997995
269.000000; 0.997594
270.000000; 0.997995
271.000000; 0.997995
272.000000; 0.997594
273.000000; 0.997995
274.000000; 0.997995
275.000000; 0.997995
276.000000; 0.998797
277.000000; 0.999198
278.000000; 0.998797
279.000000; 0.998797
280.000000; 0.999198
281.000000; 0.999198
282.000000; 0.999198
283.000000; 0.998797
284.000000; 0.998797
285.000000; 0.999198
286.000000; 0.999198
287.000000; 0.998396
288.000000; 0.998797
289.000000; 0.998797
290.000000; 0.999198
291.000000; 0.999198
292.000000; 0.999198
293.000000; 0.999198
294.000000; 0.998797
295.000000; 0.999198
296.000000; 0.999198
297.000000; 0.999198
298.000000; 0.999198
299.000000; 0.999198

